Implementation of Motzkin-Burger algorithm in Maple

Subject of this paper is an implementation of a well-known Motzkin-Burger algorithm, which solves the problem of finding the full set of solutions of a system of linear homogeneous inequalities. There exist a number of implementations of this algorithm, but there was no one in Maple, to the best of the author's knowledge.

==> examples.txt <==
%auto-ignore
#
# Here is a Maple worksheet, that gives some examples of using package 
# motzkin_burger.
#
# Please replace ``path_to_working_directory'' by the actual value.
#
 read `path_to_working_directory/motzkin_burger.txt`;
 with(motzkin_burger);
#
# Let's consider a simple example:
 L:=[-80*x[3]-26*x[5]-123*x[4]+51*x[1], 93*x[5]-38*x[2]-60*x[1]+53*x[4], -90*x[3]-61*x[1], -510*x[3]+201*x[5]-210*x[4]-210*x[1]-114*x[2], -170*x[3]+67*x[5]-70*x[4]-70*x[1]-38*x[2], -680*x[3]+268*x[5]-280*x[4]-280*x[1]-152*x[2], -510*x[3]+201*x[5]-210*x[4]-210*x[1]-114*x[2]];
 n:=5;
#
# This system consists of 7 inequalities.
#
# Let's solve the full system:
#
 T:=time():
 U,V:=Conehull(L,x,n,"as is"):
 time()-T;
#
# how many solutions we have?
#
 nops(U),nops(V);
#
# What is the solutions?
#
 U,V;
#
# Let's show how to use the MB procedure:
#
# Firstly, solve the system of first six inequalities:
#
 L1:=[L[i] $i=1..6]:
 U,V:=Conehull(L1,x,n,"as is");
#
# The new inequality is the last inequality in the list L.
#
 U,V:=MB(L,U,V,x,n);
#
# We see that the answer is similar.
#
# Let show the situation of two different correct solutions:
#
 T:=time():
 U1,V1:=Conehull(L,x,n):
 time()-T;
#
# How many solutions are obtained?
#
 nops(U1),nops(V1);
#
# What is the solution?
#
 U1,V1;
#
# Is these solutions correct?
#
 CheckSolutions(L,[op(U1),op(V1)],x,n);
#
# The second element of returned exprseq is empty, thus every solution 
# is correct.
#
 CheckSolutions(L,[op(U),op(V)],x,n);
#
# We see that every solution is correct.
#


==> howtestsobtained.txt <==
%auto-ignore

#
# Here is a Maple worksheet which shows how was developed the examples
# mentioned in the paper.
#

#
# We interested in to construct the examples with given parameters:
#
 loops:=1:
 n:=[5,5,10,10,20,20,30,40,40,50,50]:
 m:=[5,7,10,15,20,30,30,40,40,50,50]:
 r:=[5,3,10,5, 20,10,15,20,30,40,45]:
 Num:=rand(5):
 x:='x';
#
# Firstly, we generate random system of r[i] inequalities with the maximal rank.
# Secondly, we combine generated systems in order to find the system of m 
# inequalities, filtering it from zero inequalities.
#
 Result:=table([]);
 for i from 1 to loops do
     L:=[seq(randpoly([x[k] $k=1..n[i]],degree=1,homogeneous),j=1..r[i])]:
     while ((linalg[rank](array([seq([seq(coeff(L[j],x[k]),k=1..n[i])],j=1..r[i])]))<r[i])) do
       L:=[seq(randpoly([x[k] $k=1..n[i]],degree=1,homogeneous),j=1..r[i])]:
     end do:
     L1:=[op(L),seq(sum(Num()*L[k],k=1..nops(L)),j=1..m[i]-r[i])]:
     while (has(L1,0)) do
       L1:=[op(L),seq(sum(Num()*L[k],k=1..nops(L)),j=1..m[i]-r[i])]:
     end do:
     Result[i]:=[i,n[i],m[i],r[i],L1];
 od:
#
# Print the result. Actual paper examples are in ``tests.txt'' file.
#
#
 for i from 1 to loops do
   for s from 1 to iterations do
   printf("#\n# n=%d\n# m=%d\n# r=%d\n#\n L:=%a;\n",Result[i][s][2],Result[i][s][3],Result[i][s][4],Result[i][s][5]);
   od:
 od:




==> motzkin_burger.txt <==
%auto-ignore
# Motzkin-Burger algorithm implementation package, version 1.5.
#
# Last revisited 31.12.04
#
# Author: Pavel Burovsky
#
# This file is the part of arXiv.org paper "Implementation of Motzkin-Burger 
# algorithm in Maple".
#
motzkin_burger:=module()
 description "An implementation of Motskin-Burger algorithm, 1.5 version;\t author: Pavel Burovsky, December 2004;\t Literature: \t 1. S.N.Chernikov, 'Linear inequalities'. Moskow, Nauka, 1968.\t 2.Solodovnikov, A.S. Linear inequality systems. Moscow, Nauka, 1977.";
  option package;
  export
# global procedures:
#
	Conehull,
	MB,
	CheckSolutions;
  local 
# local procedures:
#
	GlobalInit,
	ConehullInputDataChecking,
	MBInputDataChecking,
	Simplify,
	GetStandartBasis,
	MB_RecalcU,
	MB_RecalcVfirst,
	MB_RecalcVsecond,
	PrepareConehull,
	PrepareMB,      
	PostBackConehull,
	PostBackMB,
	InnerConehull,
	InnerMB,
	Squaring,
	Stretching,
	Debug,

# local variables:
#
	L,U,V,Bad,Lp,ValuesU,ValuesV,Base,S,x,n,m,y,EffacedVars,NoSquaringFlag,T,CurrentDir;

#========================================================================
#	Pure coding part
#========================================================================

	Conehull:=proc(System::list,Variable::name,Dimension::integer)

		GlobalInit();
		NoSquaringFlag:=false;
		ConehullInputDataChecking(args);
		L:=System;
		x:=Variable;
		PrepareConehull(Dimension);
		T:=time();
		InnerConehull();
		Debug("InnerConehull time",time()-T);
		U,V:=PostBackConehull();
		U,V;
	end:

	MB:=proc(System::list,Ridge::listlist,Strong::listlist,Variable::name,Dimension::integer)

		GlobalInit();
		MBInputDataChecking(args);
		L:=System;
		x:=Variable;
		U:=Ridge;
		V:=Strong;
		n:=Dimension;
		PrepareMB(Dimension);
		U,V:=PostBackMB();
	end:

	ConehullInputDataChecking:=proc(System::list,Variable::name,Dimension::integer)
		local RealDimension,i,Indets,Message;
		Indets:=indets(System);
		RealDimension:=max(op(map(op,Indets)));
		if (RealDimension > Dimension) then
			error("Real dimension smaller then %1",Dimension);
		fi;
		if (nops(select(not has,Indets,Variable))<>0) then
			error("System contain variable(s) different from %1, they are %2",Variable,
				select(not has,Indets,Variable));
		fi;
		if (nops(map(whattype,Indets) minus {indexed})<>0) then
			error("Some variables have the type different from `indexed'");
		fi;
		if (nops(map(whattype,{seq(seq(coeff(System[j],Variable[i]),i=1..RealDimension),j=1..nops(System))}) 
			minus {fraction, integer})<>0) then
				error("constants must be a rational numbers");
		fi;
		Message:={args} minus {seq(args[i],i=1..3)};
		if nops(Message) <> 0 then
			if (has(Message,"as is")) then
				NoSquaringFlag:=true;
			else
				WARNING("Optional parameter should be ``as is'', if used");
			fi;
		fi;
	end:

	MBInputDataChecking:=proc(System::list,Ridge::listlist,Strong::listlist,Variable::name,Dimension::integer)
		local RealDimension,i,Indets;
		Indets:=indets(System);
		RealDimension:=max(op(map(op,Indets)));
		if (RealDimension > Dimension) then
			error("Real dimension smaller then %1",Dimension);
		fi;
        	if (nops(select(not has,Indets,Variable))<>0) then
			error("System contain variable(s) different from %1, they are %2",Variable,
				select(not has,Indets,Variable));
		fi;
		if (nops(map(whattype,Indets) minus {indexed})<>0) then
			error("Some variables have the type different from `indexed'");
		fi;
		if (nops(map(whattype,{seq(seq(coeff(System[j],Variable[i]),i=1..RealDimension),j=1..nops(System))}) 
			minus {fraction, integer})<>0) then
				error("constants must be a rational numbers");
		fi;
		if (nops({op(ListTools[Flatten]([seq(map(whattype,Ridge[i]),i=1..nops(Ridge))]))} minus {fraction,integer})<>0) then
			error("Second argument has wrong type or lists nesting level more than 2");
		fi;
		if (nops(Ridge)<>1) then
			if (has([seq(is(nops(Ridge[nops(Ridge)])<>nops(Ridge[i])),i=1..nops(Ridge)-1)],true)) then
				error("Sublists of third argument must have the same dimension");
			fi;
		fi;
		if (nops({op(ListTools[Flatten]([seq(map(whattype,Strong[i]),i=1..nops(Strong))]))} minus {fraction,integer})<>0) then
			error("Second argument has wrong type or lists nesting level more than 2");
		fi;
		if (nops(Strong)<>1) then
			if (has([seq(is(nops(Strong[nops(Strong)])<>nops(Strong[i])),i=1..nops(Strong)-1)],true)) then
				error("Sublists of third argument must have the same dimension");
			fi;
		fi;
	end:

	Simplify:=proc(S::list,dimension::integer)
		local nS,i;

		nS:=selectremove(not has,[seq(`*`(S[i],op(denom(S)[i])),i=1..nops(S))],[[0 $i=1..dimension]]);
		[seq(nS[1,i]/abs(igcd(op(nS[1,i]))),i=1..nops(nS[1])),op(nS[2])];
	end proc:

	GlobalInit:=proc()
		L:='L';
		U:='U';
		V:='V';
		Bad:='Bad';
		Lp:='Lp';
		ValuesU:='ValuesU';
		ValuesV:='ValuesV';
		Base:='Base';
		S:='S';
		x:='x';
		n:='n';
		m:='m';
		y:='y';
		EffacedVars:='EffacedVars';
		NoSquaringFlag:='NoSquaringFlag';
	end:

	PrepareConehull:=proc(dimension::integer)
		local Good,i,j,T;

		L:=zip((form,d)->d*form,L,denom(L));
		Good,Bad:=selectremove(i->has(L,x[i]),[$1..dimension]);
		L:=subs({seq(x[Good[i]]=x[i],i=1..nops(Good))},L);
		n:=nops(Good);

		if (NoSquaringFlag = false) then
			Squaring();
		else
			Debug("no squaring");
			m:=n;
			y:=x;
		fi;

		Lp:=[(arg->eval(subs(y=arg,L[j]))) $j=1..nops(L)];
		U:=GetStandartBasis(m);
		V:=[];
	end:

	PrepareMB:=proc(dimension::integer)
		local Good,i,j,k;

		L:=zip((form,d)->d*form,L,denom(L));
		Good,Bad:=selectremove(i->has(L,x[i]),[$1..dimension]);
		L:=subs({seq(x[Good[i]]=x[i],i=1..nops(Good))},L);
		m:=nops(Good);
		Lp:=[(arg->eval(subs(x=arg,L[j]))) $j=1..nops(L)];
		ValuesV:=[seq([seq(Lp[k](V[j]),j=1..nops(V))],k=1..nops(L))];
		ValuesU:=[seq(Lp[nops(L)](U[j]),j=1..nops(U))];
	end:
 
	PostBackConehull:=proc()
		local Good,i,j;

		T:=time();

		if (NoSquaringFlag = false) then
	                U,V:=Stretching();
		else
			Debug("no squaring");
		fi;

		Debug("Stretching time",time()-T);
		Good:=remove(i->has(Bad,i),[$1..n+nops(Bad)]);

		[seq(subs({seq(x[Good[i]]=U[j][i],i=1..nops(Good)),seq(x[Bad[i]]=0,i=1..nops(Bad))},[x[i]
			$i=1..n+nops(Bad)]),j=1..nops(U)),seq([0$Bad[i]-1,1,0$n+nops(Bad)-Bad[i]],i=1..nops(Bad))],
		[seq(subs({seq(x[Good[i]]=V[j][i],i=1..nops(Good)),seq(x[Bad[i]]=0,i=1..nops(Bad))},[x[i]
			$i=1..n+nops(Bad)]),j=1..nops(V))];
	end:

	PostBackMB:=proc()
		local Good,i,j;

		Good:=remove(i->has(Bad,i),[$1..n+nops(Bad)]);

		[seq(subs({seq(x[Good[i]]=U[j][i],i=1..nops(Good)),seq(x[Bad[i]]=0,i=1..nops(Bad))},[x[i]
			$i=1..n+nops(Bad)]),j=1..nops(U)),seq([0$Bad[i]-1,1,0$n+nops(Bad)-Bad[i]],i=1..nops(Bad))],
		[seq(subs({seq(x[Good[i]]=V[j][i],i=1..nops(Good)),seq(x[Bad[i]]=0,i=1..nops(Bad))},[x[i]
			$i=1..n+nops(Bad)]),j=1..nops(V))];
	end:

	GetStandartBasis:=proc(dimension::integer)
		local k;

		[seq([0$k-1,1,0$dimension-k],k=1..dimension)];
	end:

	CheckSolutions:=proc(L,V,x,n)
		local i,j,Res,LP;

		LP:=[(y->eval(subs(x=y,L[i]))) $i=1..nops(L)];
		Res:=remove(y->has([seq(is(LP[i](y)<=0),i=1..nops(LP))],false),V);
		Res,select(y->has([seq(is(LP[i](y)<=0),i=1..nops(LP))],false),V);
	end:

	Debug:=proc()
		print(args);
	end:

#========================================================================
#	Algorithmic part
#========================================================================

	InnerConehull:=proc()
		local i;

		ValuesU:=[seq(Lp[1](U[j]),j=1..nops(U))];
		ValuesV:=[[]];

		for i from 1 to nops(L)-1 do
			T:=time();
			InnerMB(i);
			ValuesV:=[seq([seq(Lp[k](V[j]),j=1..nops(V))],k=1..i+1)];
			ValuesU:=[seq(Lp[i+1](U[j]),j=1..nops(U))];
			Debug("InnerConehull, step",i,time()-T);
		od;
		T:=time();
		InnerMB(nops(L));
		Debug("InnerConehull, step",nops(L),time()-T);
	end;

	Squaring:=proc()
		local i,j,Base1;

		Base1:=linalg[basis](array([seq([seq(coeff(L[j],x[i]),i=1..n)],j=1..nops(L))]),'rowspace');
		Debug("the rank is",nops(Base1));
		Base:={seq(sum(Base1[j][i]*x[i],i=1..n)=-y[j],j=1..nops(Base1))};
		T:=time();

#		S:=solve(Base,{x[i] $i=1..nops(Base)});
#		EffacedVars:={$nops(Base)+1..n};

		S:=solve(Base,{x[i] $i=1..n});
	print(L,S);

		Debug("solving time:",time()-T);
		EffacedVars:=map(x->op(op(x)[1]),select(x->not has(x,y),S));
		T:=time();
		L:=subs(S,L);
	print(L);
		Debug("substitution time:",time()-T);
		L:=zip((form,d)->d*form,L,denom(L));
		m:=nops(Base);
	end:

	Stretching:=proc()
		local Sub,Sub2,E,F,i,j,k;

		Sub:=[seq({seq(x[EffacedVars[j]]=0,j=1..i-1),x[EffacedVars[i]]=1,seq(x[EffacedVars[j]]=0,
			j=i+1..nops(EffacedVars)),seq(y[j]=0,j=1..nops(L))},i=1..nops(EffacedVars))];
		E:=Simplify([seq(subs(subs(Sub[i],select(x->has(x,y),S)) union {seq(x[EffacedVars[j]]=0,j=1..i-1),
			x[EffacedVars[i]]=1,seq(x[EffacedVars[j]]=0,j=i+1..nops(EffacedVars))},
			[seq(x[k],k=1..n)]),i=1..nops(EffacedVars))],n);		
		Sub2:=[seq({seq(y[j]=V[i][j],j=1..nops(Base)),
			seq(x[EffacedVars[j]]=0,j=1..nops(EffacedVars))},i=1..nops(V))];
		F:=Simplify([seq(subs(subs(Sub2[i],select(x->has(x,y),S)) union
			{seq(x[EffacedVars[j]]=0,j=1..nops(EffacedVars))} minus {0=0}, [x[k]$k=1..n]),i=1..nops(V))],n);
		E,F;
	end:

	MB_RecalcU:=proc(k)
		local i;
		remove(has,[seq(U[i]*ValuesU[k]-U[k]*ValuesU[i],i=1..nops(U))],{[0$m]});
	end:

	MB_RecalcVfirst:=proc(f,k)
		local i,sign;
		sign := -signum(ValuesU[k]);
		[sign*U[k], seq(-sign*ValuesU[k]*V[i] + U[k]*sign*ValuesV[f][i],i=1..nops(V))];
	end:

	MB_RecalcVsecond:=proc(k)
		local Pairs,nV,Ln,F,T,R,H,i,j,s;
		nV:=select(i->is(ValuesV[k][i]<=0),[$1..nops(V)]);
		Pairs:=remove(pair->is(ValuesV[k][pair[1]]*ValuesV[k][pair[2]]>=0),combinat[choose](nops(V),2));
		Ln:=[seq(select(i->is((ValuesV[i][Pairs[j,1]] = 0) and (ValuesV[i][Pairs[j,2]] = 0)),  
			[$1..k-1]), j=1..nops(Pairs))];
		F:=[seq([op({op([$1..nops(V)])} minus {op(Pairs[i])})],i=1..nops(Pairs))];
		T:=[seq([seq([seq(ValuesV[Ln[s,j]][F[s,i]],j=1..nops(Ln[s]))],i=1..nops(F[s]))],s=1..nops(F))];
		R:=[seq([seq(is(numboccur(T[j,i],0)=nops(Ln[j])),i=1..nops(T[j]))],j=1..nops(Pairs))];
		H:=remove(i->has(R[i],true),[$1..nops(R)]);
		Pairs:=[seq(Pairs[H[i]],i=1..nops(H))];
           	expand([V[nV[i]] $i=1..nops(nV),V[Pairs[i][1]] * abs(ValuesV[k][Pairs[i][2]]) + 
			V[Pairs[i][2]]*abs(ValuesV[k][Pairs[i][1]]) $i=1..nops(Pairs)]);
	end:

	InnerMB:=proc(i::integer)
		local nonzero,j;

		nonzero:=select(j->is(ValuesU[j]<>0),[$1..nops(U)]);
		if (nops(nonzero) = 0) then
			V:=MB_RecalcVsecond(i);
			V:=Simplify(V,m);
		else
			V:=MB_RecalcVfirst(i,nonzero[1]);
			U:=MB_RecalcU(nonzero[1]);
			U:=Simplify(U,m);
			V:=Simplify(V,m);
		fi;
	end:

end module:



==> tests.txt <==
%auto-ignore
#
# Actual paper examples, see the ``howtestsobtained.txt'' file.
#
# n=5
# m=5
# r=5
#
 L:=[75*x[5]+127*x[2]+74*x[3], -104*x[2]+57*x[1]-143*x[3]-36*x[4], -206*x[3]+27*x[5]-72*x[2]+27*x[1], -99*x[4]+22*x[1]-40*x[3], 39*x[5]-22*x[3]+38*x[4]+69*x[2]];
#
# n=5
# m=7
# r=3
#
 L:=[-80*x[3]-26*x[5]-123*x[4]+51*x[1], 93*x[5]-38*x[2]-60*x[1]+53*x[4], -90*x[3]-61*x[1], -510*x[3]+201*x[5]-210*x[4]-210*x[1]-114*x[2], -170*x[3]+67*x[5]-70*x[4]-70*x[1]-38*x[2], -680*x[3]+268*x[5]-280*x[4]-280*x[1]-152*x[2], -510*x[3]+201*x[5]-210*x[4]-210*x[1]-114*x[2]];
#
# n=10
# m=10
# r=10
#
 L:=[-18*x[1]-69*x[6]-84*x[8]-96*x[10]-62*x[7]+90*x[3], 58*x[6]-49*x[2]+62*x[8]+32*x[10]-3*x[1]-71*x[5], -22*x[4]+27*x[9]-93*x[8]-59*x[5], 55*x[5]+36*x[9]-82*x[1]-73*x[3]-27*x[7]+18*x[10], -60*x[6]-20*x[1]+44*x[3]-65*x[4]+66*x[8], -25*x[5]+71*x[6]+38*x[4]-40*x[3]-12*x[1], -45*x[6]+19*x[8]-73*x[3]-9*x[4]+65*x[1], -25*x[8]+28*x[3]+34*x[7]+64*x[6], -45*x[5]+50*x[10]-88*x[9]+91*x[1]+46*x[7]-82*x[8], -182*x[10]-90*x[8]+19*x[1]+58*x[3]-33*x[4]];
#
# n=10
# m=15
# r=5
#
 L:=[72*x[10]-57*x[5]+67*x[1]-57*x[2], -43*x[4]-50*x[3]-70*x[9]+33*x[1], 26*x[10]+61*x[5]+46*x[7]+36*x[4], -57*x[2]+44*x[8]+128*x[3]+5*x[9], 20*x[1]+17*x[3]-11*x[2]-42*x[8]+37*x[5], 196*x[10]+82*x[5]+240*x[1]-250*x[2]-14*x[4]+190*x[3]-130*x[9]+92*x[7]+4*x[8], 392*x[10]+164*x[5]+480*x[1]-500*x[2]-28*x[4]+380*x[3]-260*x[9]+184*x[7]+8*x[8], 392*x[10]+164*x[5]+480*x[1]-500*x[2]-28*x[4]+380*x[3]-260*x[9]+184*x[7]+8*x[8], 392*x[10]+164*x[5]+480*x[1]-500*x[2]-28*x[4]+380*x[3]-260*x[9]+184*x[7]+8*x[8], 98*x[10]+41*x[5]+120*x[1]-125*x[2]-7*x[4]+95*x[3]-65*x[9]+46*x[7]+2*x[8], 392*x[10]+164*x[5]+480*x[1]-500*x[2]-28*x[4]+380*x[3]-260*x[9]+184*x[7]+8*x[8], 392*x[10]+164*x[5]+480*x[1]-500*x[2]-28*x[4]+380*x[3]-260*x[9]+184*x[7]+8*x[8], 392*x[10]+164*x[5]+480*x[1]-500*x[2]-28*x[4]+380*x[3]-260*x[9]+184*x[7]+8*x[8], 98*x[10]+41*x[5]+120*x[1]-125*x[2]-7*x[4]+95*x[3]-65*x[9]+46*x[7]+2*x[8], 98*x[10]+41*x[5]+120*x[1]-125*x[2]-7*x[4]+95*x[3]-65*x[9]+46*x[7]+2*x[8]];
#
# n=20
# m=20
# r=20
#
 L:=[-41*x[17]-36*x[11]-68*x[3]-49*x[7]-30*x[9]+36*x[12], -56*x[19]+42*x[14]-62*x[7]-54*x[3], 28*x[12]+30*x[9]-78*x[1]-84*x[2]+85*x[5], -63*x[17]+85*x[15]-69*x[19]-70*x[2]-11*x[5], -23*x[3]-58*x[17]+137*x[14]+93*x[20]+87*x[18], -18*x[4]+84*x[14]-51*x[19]+73*x[12]-80*x[10]-6*x[16], 108*x[6]+88*x[11]-91*x[10]+11*x[18]-94*x[14], -45*x[17]+59*x[9]+7*x[18]+14*x[12]-77*x[11], -6*x[5]+63*x[17]-21*x[3]+18*x[9]+85*x[2]+63*x[10], -37*x[3]-53*x[7]-33*x[18]+84*x[5], 21*x[7]+133*x[16]-x[11]+92*x[8]-23*x[2], -56*x[9]-38*x[8]-14*x[13]-85*x[19]+14*x[14]-39*x[5], -88*x[8]+14*x[11]+64*x[10]-96*x[14]-90*x[9]+95*x[16], -118*x[18]-68*x[14]-2*x[5]-28*x[10]+16*x[7], -72*x[2]-43*x[10]-89*x[16]+7*x[1]+14*x[7]+74*x[17], -56*x[8]-32*x[17]+81*x[18]+62*x[19]-82*x[7]-80*x[12], -51*x[2]+45*x[7]+45*x[16]-26*x[11]+9*x[17]-24*x[1], 97*x[20]+22*x[16]+69*x[19]+61*x[18]-74*x[4]+25*x[6], 61*x[18]-27*x[9]+54*x[1]+82*x[16]+29*x[5]-21*x[12], -61*x[2]+2*x[7]-68*x[17]-77*x[12]-43*x[19]-55*x[8]];
#
# n=20
# m=30
# r=10
#
 L:=[54*x[8]+88*x[19]+19*x[10]+40*x[4]+59*x[15], 96*x[3]+86*x[14]+85*x[5]-95*x[4]-33*x[6]+27*x[18], 23*x[1]-37*x[17]-90*x[16]+77*x[18]+82*x[20]-8*x[4], 33*x[6]+78*x[5]+72*x[14]-68*x[10]-77*x[4]+40*x[18], 85*x[20]-6*x[2]+52*x[13]+95*x[14]-77*x[10]-88*x[6], 50*x[12]+31*x[1]+57*x[10]-50*x[4], 66*x[4]+91*x[9]+91*x[10]+28*x[17]+51*x[14]+18*x[5], -x[14]-83*x[12]-31*x[9]+65*x[8]-25*x[18]+23*x[1], -46*x[19]-72*x[8]+9*x[17]+75*x[11]-46*x[12]+9*x[10], -50*x[20]+83*x[6]-28*x[12]+43*x[10]+95*x[13], 180*x[9]+222*x[10]-15*x[6]+141*x[8]+231*x[1]-18*x[2]-372*x[4]+288*x[3]+543*x[5]+441*x[13]+909*x[14]+177*x[15]-270*x[16]+357*x[18]+126*x[19]+351*x[20]+225*x[11]-321*x[12], 240*x[9]+296*x[10]-20*x[6]+188*x[8]+308*x[1]-24*x[2]-496*x[4]+384*x[3]+724*x[5]+588*x[13]+1212*x[14]+236*x[15]-360*x[16]+476*x[18]+168*x[19]+468*x[20]+300*x[11]-428*x[12], 120*x[9]+148*x[10]-10*x[6]+94*x[8]+154*x[1]-12*x[2]-248*x[4]+192*x[3]+362*x[5]+294*x[13]+606*x[14]+118*x[15]-180*x[16]+238*x[18]+84*x[19]+234*x[20]+150*x[11]-214*x[12], 180*x[9]+222*x[10]-15*x[6]+141*x[8]+231*x[1]-18*x[2]-372*x[4]+288*x[3]+543*x[5]+441*x[13]+909*x[14]+177*x[15]-270*x[16]+357*x[18]+126*x[19]+351*x[20]+225*x[11]-321*x[12], 240*x[9]+296*x[10]-20*x[6]+188*x[8]+308*x[1]-24*x[2]-496*x[4]+384*x[3]+724*x[5]+588*x[13]+1212*x[14]+236*x[15]-360*x[16]+476*x[18]+168*x[19]+468*x[20]+300*x[11]-428*x[12], 180*x[9]+222*x[10]-15*x[6]+141*x[8]+231*x[1]-18*x[2]-372*x[4]+288*x[3]+543*x[5]+441*x[13]+909*x[14]+177*x[15]-270*x[16]+357*x[18]+126*x[19]+351*x[20]+225*x[11]-321*x[12], 240*x[9]+296*x[10]-20*x[6]+188*x[8]+308*x[1]-24*x[2]-496*x[4]+384*x[3]+724*x[5]+588*x[13]+1212*x[14]+236*x[15]-360*x[16]+476*x[18]+168*x[19]+468*x[20]+300*x[11]-428*x[12], 120*x[9]+148*x[10]-10*x[6]+94*x[8]+154*x[1]-12*x[2]-248*x[4]+192*x[3]+362*x[5]+294*x[13]+606*x[14]+118*x[15]-180*x[16]+238*x[18]+84*x[19]+234*x[20]+150*x[11]-214*x[12], 120*x[9]+148*x[10]-10*x[6]+94*x[8]+154*x[1]-12*x[2]-248*x[4]+192*x[3]+362*x[5]+294*x[13]+606*x[14]+118*x[15]-180*x[16]+238*x[18]+84*x[19]+234*x[20]+150*x[11]-214*x[12], 180*x[9]+222*x[10]-15*x[6]+141*x[8]+231*x[1]-18*x[2]-372*x[4]+288*x[3]+543*x[5]+441*x[13]+909*x[14]+177*x[15]-270*x[16]+357*x[18]+126*x[19]+351*x[20]+225*x[11]-321*x[12], 240*x[9]+296*x[10]-20*x[6]+188*x[8]+308*x[1]-24*x[2]-496*x[4]+384*x[3]+724*x[5]+588*x[13]+1212*x[14]+236*x[15]-360*x[16]+476*x[18]+168*x[19]+468*x[20]+300*x[11]-428*x[12], 240*x[9]+296*x[10]-20*x[6]+188*x[8]+308*x[1]-24*x[2]-496*x[4]+384*x[3]+724*x[5]+588*x[13]+1212*x[14]+236*x[15]-360*x[16]+476*x[18]+168*x[19]+468*x[20]+300*x[11]-428*x[12], 240*x[9]+296*x[10]-20*x[6]+188*x[8]+308*x[1]-24*x[2]-496*x[4]+384*x[3]+724*x[5]+588*x[13]+1212*x[14]+236*x[15]-360*x[16]+476*x[18]+168*x[19]+468*x[20]+300*x[11]-428*x[12], 60*x[9]+74*x[10]-5*x[6]+47*x[8]+77*x[1]-6*x[2]-124*x[4]+96*x[3]+181*x[5]+147*x[13]+303*x[14]+59*x[15]-90*x[16]+119*x[18]+42*x[19]+117*x[20]+75*x[11]-107*x[12], 180*x[9]+222*x[10]-15*x[6]+141*x[8]+231*x[1]-18*x[2]-372*x[4]+288*x[3]+543*x[5]+441*x[13]+909*x[14]+177*x[15]-270*x[16]+357*x[18]+126*x[19]+351*x[20]+225*x[11]-321*x[12], 240*x[9]+296*x[10]-20*x[6]+188*x[8]+308*x[1]-24*x[2]-496*x[4]+384*x[3]+724*x[5]+588*x[13]+1212*x[14]+236*x[15]-360*x[16]+476*x[18]+168*x[19]+468*x[20]+300*x[11]-428*x[12], 180*x[9]+222*x[10]-15*x[6]+141*x[8]+231*x[1]-18*x[2]-372*x[4]+288*x[3]+543*x[5]+441*x[13]+909*x[14]+177*x[15]-270*x[16]+357*x[18]+126*x[19]+351*x[20]+225*x[11]-321*x[12], 120*x[9]+148*x[10]-10*x[6]+94*x[8]+154*x[1]-12*x[2]-248*x[4]+192*x[3]+362*x[5]+294*x[13]+606*x[14]+118*x[15]-180*x[16]+238*x[18]+84*x[19]+234*x[20]+150*x[11]-214*x[12], 240*x[9]+296*x[10]-20*x[6]+188*x[8]+308*x[1]-24*x[2]-496*x[4]+384*x[3]+724*x[5]+588*x[13]+1212*x[14]+236*x[15]-360*x[16]+476*x[18]+168*x[19]+468*x[20]+300*x[11]-428*x[12], 240*x[9]+296*x[10]-20*x[6]+188*x[8]+308*x[1]-24*x[2]-496*x[4]+384*x[3]+724*x[5]+588*x[13]+1212*x[14]+236*x[15]-360*x[16]+476*x[18]+168*x[19]+468*x[20]+300*x[11]-428*x[12]];
#
# n=30
# m=30
# r=15
#
 L:=[6*x[19]+24*x[22]+71*x[20]-29*x[13]-15*x[17]+94*x[18], -27*x[15]+3*x[25]-13*x[26]+51*x[23]-56*x[19]-93*x[7], -57*x[12]-150*x[26]-69*x[20]-49*x[29]+71*x[4], 39*x[4]+73*x[13]-78*x[28]-14*x[3]-98*x[9]+64*x[20], -12*x[23]-22*x[5]+20*x[2]-62*x[12]+17*x[18]+51*x[21], 4*x[16]+34*x[11]+3*x[8]-3*x[10]-87*x[4], 13*x[15]+97*x[7]-54*x[6]-27*x[4]-20*x[22], -84*x[19]-6*x[21]+12*x[2]+92*x[12]+24*x[10], -76*x[16]+30*x[5]-75*x[15]+59*x[11]+40*x[7]+94*x[10], 18*x[23]+69*x[14]+32*x[17]+51*x[18]+7*x[7]-87*x[13], -19*x[8]+31*x[3]-71*x[1]-74*x[12]+62*x[23]-96*x[21], -88*x[23]+79*x[19]-91*x[30]-51*x[29]-37*x[26], 17*x[16]+65*x[18]-77*x[6]+89*x[27]-46*x[8], 9*x[30]+52*x[29]-x[15]+59*x[2]-60*x[12], 24*x[9]+85*x[25]-21*x[12]+22*x[14]-125*x[28], 102*x[7]-148*x[9]+230*x[10]-262*x[6]-124*x[8]-142*x[1]+182*x[2]-8*x[4]+34*x[3]+16*x[5]-86*x[13]+182*x[14]-180*x[15]-110*x[16]+454*x[18]-110*x[19]+132*x[20]+34*x[17]+186*x[11]-364*x[12]+62*x[23]-102*x[21]+8*x[22]+176*x[25]-400*x[26]+178*x[27]-406*x[28]-96*x[29]-164*x[30], 204*x[7]-296*x[9]+460*x[10]-524*x[6]-248*x[8]-284*x[1]+364*x[2]-16*x[4]+68*x[3]+32*x[5]-172*x[13]+364*x[14]-360*x[15]-220*x[16]+908*x[18]-220*x[19]+264*x[20]+68*x[17]+372*x[11]-728*x[12]+124*x[23]-204*x[21]+16*x[22]+352*x[25]-800*x[26]+356*x[27]-812*x[28]-192*x[29]-328*x[30], 51*x[7]-74*x[9]+115*x[10]-131*x[6]-62*x[8]-71*x[1]+91*x[2]-4*x[4]+17*x[3]+8*x[5]-43*x[13]+91*x[14]-90*x[15]-55*x[16]+227*x[18]-55*x[19]+66*x[20]+17*x[17]+93*x[11]-182*x[12]+31*x[23]-51*x[21]+4*x[22]+88*x[25]-200*x[26]+89*x[27]-203*x[28]-48*x[29]-82*x[30], 51*x[7]-74*x[9]+115*x[10]-131*x[6]-62*x[8]-71*x[1]+91*x[2]-4*x[4]+17*x[3]+8*x[5]-43*x[13]+91*x[14]-90*x[15]-55*x[16]+227*x[18]-55*x[19]+66*x[20]+17*x[17]+93*x[11]-182*x[12]+31*x[23]-51*x[21]+4*x[22]+88*x[25]-200*x[26]+89*x[27]-203*x[28]-48*x[29]-82*x[30], 102*x[7]-148*x[9]+230*x[10]-262*x[6]-124*x[8]-142*x[1]+182*x[2]-8*x[4]+34*x[3]+16*x[5]-86*x[13]+182*x[14]-180*x[15]-110*x[16]+454*x[18]-110*x[19]+132*x[20]+34*x[17]+186*x[11]-364*x[12]+62*x[23]-102*x[21]+8*x[22]+176*x[25]-400*x[26]+178*x[27]-406*x[28]-96*x[29]-164*x[30], 51*x[7]-74*x[9]+115*x[10]-131*x[6]-62*x[8]-71*x[1]+91*x[2]-4*x[4]+17*x[3]+8*x[5]-43*x[13]+91*x[14]-90*x[15]-55*x[16]+227*x[18]-55*x[19]+66*x[20]+17*x[17]+93*x[11]-182*x[12]+31*x[23]-51*x[21]+4*x[22]+88*x[25]-200*x[26]+89*x[27]-203*x[28]-48*x[29]-82*x[30], 153*x[7]-222*x[9]+345*x[10]-393*x[6]-186*x[8]-213*x[1]+273*x[2]-12*x[4]+51*x[3]+24*x[5]-129*x[13]+273*x[14]-270*x[15]-165*x[16]+681*x[18]-165*x[19]+198*x[20]+51*x[17]+279*x[11]-546*x[12]+93*x[23]-153*x[21]+12*x[22]+264*x[25]-600*x[26]+267*x[27]-609*x[28]-144*x[29]-246*x[30], 51*x[7]-74*x[9]+115*x[10]-131*x[6]-62*x[8]-71*x[1]+91*x[2]-4*x[4]+17*x[3]+8*x[5]-43*x[13]+91*x[14]-90*x[15]-55*x[16]+227*x[18]-55*x[19]+66*x[20]+17*x[17]+93*x[11]-182*x[12]+31*x[23]-51*x[21]+4*x[22]+88*x[25]-200*x[26]+89*x[27]-203*x[28]-48*x[29]-82*x[30], 102*x[7]-148*x[9]+230*x[10]-262*x[6]-124*x[8]-142*x[1]+182*x[2]-8*x[4]+34*x[3]+16*x[5]-86*x[13]+182*x[14]-180*x[15]-110*x[16]+454*x[18]-110*x[19]+132*x[20]+34*x[17]+186*x[11]-364*x[12]+62*x[23]-102*x[21]+8*x[22]+176*x[25]-400*x[26]+178*x[27]-406*x[28]-96*x[29]-164*x[30], 153*x[7]-222*x[9]+345*x[10]-393*x[6]-186*x[8]-213*x[1]+273*x[2]-12*x[4]+51*x[3]+24*x[5]-129*x[13]+273*x[14]-270*x[15]-165*x[16]+681*x[18]-165*x[19]+198*x[20]+51*x[17]+279*x[11]-546*x[12]+93*x[23]-153*x[21]+12*x[22]+264*x[25]-600*x[26]+267*x[27]-609*x[28]-144*x[29]-246*x[30], 51*x[7]-74*x[9]+115*x[10]-131*x[6]-62*x[8]-71*x[1]+91*x[2]-4*x[4]+17*x[3]+8*x[5]-43*x[13]+91*x[14]-90*x[15]-55*x[16]+227*x[18]-55*x[19]+66*x[20]+17*x[17]+93*x[11]-182*x[12]+31*x[23]-51*x[21]+4*x[22]+88*x[25]-200*x[26]+89*x[27]-203*x[28]-48*x[29]-82*x[30], 153*x[7]-222*x[9]+345*x[10]-393*x[6]-186*x[8]-213*x[1]+273*x[2]-12*x[4]+51*x[3]+24*x[5]-129*x[13]+273*x[14]-270*x[15]-165*x[16]+681*x[18]-165*x[19]+198*x[20]+51*x[17]+279*x[11]-546*x[12]+93*x[23]-153*x[21]+12*x[22]+264*x[25]-600*x[26]+267*x[27]-609*x[28]-144*x[29]-246*x[30], 51*x[7]-74*x[9]+115*x[10]-131*x[6]-62*x[8]-71*x[1]+91*x[2]-4*x[4]+17*x[3]+8*x[5]-43*x[13]+91*x[14]-90*x[15]-55*x[16]+227*x[18]-55*x[19]+66*x[20]+17*x[17]+93*x[11]-182*x[12]+31*x[23]-51*x[21]+4*x[22]+88*x[25]-200*x[26]+89*x[27]-203*x[28]-48*x[29]-82*x[30], 102*x[7]-148*x[9]+230*x[10]-262*x[6]-124*x[8]-142*x[1]+182*x[2]-8*x[4]+34*x[3]+16*x[5]-86*x[13]+182*x[14]-180*x[15]-110*x[16]+454*x[18]-110*x[19]+132*x[20]+34*x[17]+186*x[11]-364*x[12]+62*x[23]-102*x[21]+8*x[22]+176*x[25]-400*x[26]+178*x[27]-406*x[28]-96*x[29]-164*x[30], 204*x[7]-296*x[9]+460*x[10]-524*x[6]-248*x[8]-284*x[1]+364*x[2]-16*x[4]+68*x[3]+32*x[5]-172*x[13]+364*x[14]-360*x[15]-220*x[16]+908*x[18]-220*x[19]+264*x[20]+68*x[17]+372*x[11]-728*x[12]+124*x[23]-204*x[21]+16*x[22]+352*x[25]-800*x[26]+356*x[27]-812*x[28]-192*x[29]-328*x[30]];
#
# n=40
# m=40
# r=20
#
 L:=[-14*x[24]-52*x[38]-71*x[23]-3*x[13]+10*x[6]-65*x[15], 88*x[34]-75*x[6]+9*x[31]+66*x[12]+86*x[36], 10*x[36]-23*x[14]+30*x[17]-37*x[2]-64*x[38], 3*x[9]-71*x[17]+30*x[3]+95*x[20]-47*x[39]+76*x[30], 30*x[7]-15*x[9]-14*x[8]-53*x[40]-72*x[21], 63*x[4]-35*x[21]+18*x[11]-72*x[24]+12*x[30]+75*x[13], 76*x[34]-52*x[24]+25*x[36]-52*x[2]+97*x[10], 76*x[2]-125*x[20]+33*x[22]+55*x[37], 81*x[22]+42*x[38]-94*x[14]+82*x[35]-91*x[9]-94*x[36], -28*x[21]+4*x[16]+142*x[17]-9*x[28]+59*x[15], -82*x[33]+45*x[17]-71*x[32]-41*x[2]-63*x[27], 26*x[34]-88*x[21]+84*x[37]-56*x[5]+14*x[6]-46*x[32], -29*x[11]-x[33]-69*x[1]-81*x[19]-76*x[17]+77*x[20], 25*x[21]+49*x[11]-41*x[12]+55*x[15]-58*x[28]+21*x[29], -25*x[38]+73*x[40]-28*x[14]-88*x[18]+27*x[6]+83*x[23], -52*x[35]+93*x[6]-8*x[4]+83*x[10]-17*x[5]+92*x[31], 21*x[24]+28*x[31]+88*x[2]-48*x[11]+92*x[28]+7*x[14], 20*x[30]+5*x[27]+72*x[29]+38*x[25]+62*x[28]-33*x[13], 16*x[13]+114*x[1]+97*x[37], -50*x[26]-12*x[28]-52*x[11]+37*x[8]+27*x[30]+90*x[17], 30*x[7]-103*x[9]+180*x[10]+69*x[6]+23*x[8]+45*x[1]+34*x[2]+55*x[4]+30*x[3]-73*x[5]-83*x[33]+55*x[13]-138*x[14]+49*x[15]+4*x[16]-88*x[18]-81*x[19]+47*x[20]+160*x[17]-62*x[11]+25*x[12]+129*x[31]-117*x[32]+190*x[34]+30*x[35]+27*x[36]+236*x[37]-99*x[38]-47*x[39]+20*x[40]+12*x[23]-198*x[21]+114*x[22]-117*x[24]+38*x[25]-50*x[26]-58*x[27]+75*x[28]+93*x[29]+135*x[30], 60*x[7]-206*x[9]+360*x[10]+138*x[6]+46*x[8]+90*x[1]+68*x[2]+110*x[4]+60*x[3]-146*x[5]-166*x[33]+110*x[13]-276*x[14]+98*x[15]+8*x[16]-176*x[18]-162*x[19]+94*x[20]+320*x[17]-124*x[11]+50*x[12]+258*x[31]-234*x[32]+380*x[34]+60*x[35]+54*x[36]+472*x[37]-198*x[38]-94*x[39]+40*x[40]+24*x[23]-396*x[21]+228*x[22]-234*x[24]+76*x[25]-100*x[26]-116*x[27]+150*x[28]+186*x[29]+270*x[30], 120*x[7]-412*x[9]+720*x[10]+276*x[6]+92*x[8]+180*x[1]+136*x[2]+220*x[4]+120*x[3]-292*x[5]-332*x[33]+220*x[13]-552*x[14]+196*x[15]+16*x[16]-352*x[18]-324*x[19]+188*x[20]+640*x[17]-248*x[11]+100*x[12]+516*x[31]-468*x[32]+760*x[34]+120*x[35]+108*x[36]+944*x[37]-396*x[38]-188*x[39]+80*x[40]+48*x[23]-792*x[21]+456*x[22]-468*x[24]+152*x[25]-200*x[26]-232*x[27]+300*x[28]+372*x[29]+540*x[30], 120*x[7]-412*x[9]+720*x[10]+276*x[6]+92*x[8]+180*x[1]+136*x[2]+220*x[4]+120*x[3]-292*x[5]-332*x[33]+220*x[13]-552*x[14]+196*x[15]+16*x[16]-352*x[18]-324*x[19]+188*x[20]+640*x[17]-248*x[11]+100*x[12]+516*x[31]-468*x[32]+760*x[34]+120*x[35]+108*x[36]+944*x[37]-396*x[38]-188*x[39]+80*x[40]+48*x[23]-792*x[21]+456*x[22]-468*x[24]+152*x[25]-200*x[26]-232*x[27]+300*x[28]+372*x[29]+540*x[30], 90*x[7]-309*x[9]+540*x[10]+207*x[6]+69*x[8]+135*x[1]+102*x[2]+165*x[4]+90*x[3]-219*x[5]-249*x[33]+165*x[13]-414*x[14]+147*x[15]+12*x[16]-264*x[18]-243*x[19]+141*x[20]+480*x[17]-186*x[11]+75*x[12]+387*x[31]-351*x[32]+570*x[34]+90*x[35]+81*x[36]+708*x[37]-297*x[38]-141*x[39]+60*x[40]+36*x[23]-594*x[21]+342*x[22]-351*x[24]+114*x[25]-150*x[26]-174*x[27]+225*x[28]+279*x[29]+405*x[30], 120*x[7]-412*x[9]+720*x[10]+276*x[6]+92*x[8]+180*x[1]+136*x[2]+220*x[4]+120*x[3]-292*x[5]-332*x[33]+220*x[13]-552*x[14]+196*x[15]+16*x[16]-352*x[18]-324*x[19]+188*x[20]+640*x[17]-248*x[11]+100*x[12]+516*x[31]-468*x[32]+760*x[34]+120*x[35]+108*x[36]+944*x[37]-396*x[38]-188*x[39]+80*x[40]+48*x[23]-792*x[21]+456*x[22]-468*x[24]+152*x[25]-200*x[26]-232*x[27]+300*x[28]+372*x[29]+540*x[30], 90*x[7]-309*x[9]+540*x[10]+207*x[6]+69*x[8]+135*x[1]+102*x[2]+165*x[4]+90*x[3]-219*x[5]-249*x[33]+165*x[13]-414*x[14]+147*x[15]+12*x[16]-264*x[18]-243*x[19]+141*x[20]+480*x[17]-186*x[11]+75*x[12]+387*x[31]-351*x[32]+570*x[34]+90*x[35]+81*x[36]+708*x[37]-297*x[38]-141*x[39]+60*x[40]+36*x[23]-594*x[21]+342*x[22]-351*x[24]+114*x[25]-150*x[26]-174*x[27]+225*x[28]+279*x[29]+405*x[30], 120*x[7]-412*x[9]+720*x[10]+276*x[6]+92*x[8]+180*x[1]+136*x[2]+220*x[4]+120*x[3]-292*x[5]-332*x[33]+220*x[13]-552*x[14]+196*x[15]+16*x[16]-352*x[18]-324*x[19]+188*x[20]+640*x[17]-248*x[11]+100*x[12]+516*x[31]-468*x[32]+760*x[34]+120*x[35]+108*x[36]+944*x[37]-396*x[38]-188*x[39]+80*x[40]+48*x[23]-792*x[21]+456*x[22]-468*x[24]+152*x[25]-200*x[26]-232*x[27]+300*x[28]+372*x[29]+540*x[30], 30*x[7]-103*x[9]+180*x[10]+69*x[6]+23*x[8]+45*x[1]+34*x[2]+55*x[4]+30*x[3]-73*x[5]-83*x[33]+55*x[13]-138*x[14]+49*x[15]+4*x[16]-88*x[18]-81*x[19]+47*x[20]+160*x[17]-62*x[11]+25*x[12]+129*x[31]-117*x[32]+190*x[34]+30*x[35]+27*x[36]+236*x[37]-99*x[38]-47*x[39]+20*x[40]+12*x[23]-198*x[21]+114*x[22]-117*x[24]+38*x[25]-50*x[26]-58*x[27]+75*x[28]+93*x[29]+135*x[30], 60*x[7]-206*x[9]+360*x[10]+138*x[6]+46*x[8]+90*x[1]+68*x[2]+110*x[4]+60*x[3]-146*x[5]-166*x[33]+110*x[13]-276*x[14]+98*x[15]+8*x[16]-176*x[18]-162*x[19]+94*x[20]+320*x[17]-124*x[11]+50*x[12]+258*x[31]-234*x[32]+380*x[34]+60*x[35]+54*x[36]+472*x[37]-198*x[38]-94*x[39]+40*x[40]+24*x[23]-396*x[21]+228*x[22]-234*x[24]+76*x[25]-100*x[26]-116*x[27]+150*x[28]+186*x[29]+270*x[30], 60*x[7]-206*x[9]+360*x[10]+138*x[6]+46*x[8]+90*x[1]+68*x[2]+110*x[4]+60*x[3]-146*x[5]-166*x[33]+110*x[13]-276*x[14]+98*x[15]+8*x[16]-176*x[18]-162*x[19]+94*x[20]+320*x[17]-124*x[11]+50*x[12]+258*x[31]-234*x[32]+380*x[34]+60*x[35]+54*x[36]+472*x[37]-198*x[38]-94*x[39]+40*x[40]+24*x[23]-396*x[21]+228*x[22]-234*x[24]+76*x[25]-100*x[26]-116*x[27]+150*x[28]+186*x[29]+270*x[30], 90*x[7]-309*x[9]+540*x[10]+207*x[6]+69*x[8]+135*x[1]+102*x[2]+165*x[4]+90*x[3]-219*x[5]-249*x[33]+165*x[13]-414*x[14]+147*x[15]+12*x[16]-264*x[18]-243*x[19]+141*x[20]+480*x[17]-186*x[11]+75*x[12]+387*x[31]-351*x[32]+570*x[34]+90*x[35]+81*x[36]+708*x[37]-297*x[38]-141*x[39]+60*x[40]+36*x[23]-594*x[21]+342*x[22]-351*x[24]+114*x[25]-150*x[26]-174*x[27]+225*x[28]+279*x[29]+405*x[30], 120*x[7]-412*x[9]+720*x[10]+276*x[6]+92*x[8]+180*x[1]+136*x[2]+220*x[4]+120*x[3]-292*x[5]-332*x[33]+220*x[13]-552*x[14]+196*x[15]+16*x[16]-352*x[18]-324*x[19]+188*x[20]+640*x[17]-248*x[11]+100*x[12]+516*x[31]-468*x[32]+760*x[34]+120*x[35]+108*x[36]+944*x[37]-396*x[38]-188*x[39]+80*x[40]+48*x[23]-792*x[21]+456*x[22]-468*x[24]+152*x[25]-200*x[26]-232*x[27]+300*x[28]+372*x[29]+540*x[30], 90*x[7]-309*x[9]+540*x[10]+207*x[6]+69*x[8]+135*x[1]+102*x[2]+165*x[4]+90*x[3]-219*x[5]-249*x[33]+165*x[13]-414*x[14]+147*x[15]+12*x[16]-264*x[18]-243*x[19]+141*x[20]+480*x[17]-186*x[11]+75*x[12]+387*x[31]-351*x[32]+570*x[34]+90*x[35]+81*x[36]+708*x[37]-297*x[38]-141*x[39]+60*x[40]+36*x[23]-594*x[21]+342*x[22]-351*x[24]+114*x[25]-150*x[26]-174*x[27]+225*x[28]+279*x[29]+405*x[30], 90*x[7]-309*x[9]+540*x[10]+207*x[6]+69*x[8]+135*x[1]+102*x[2]+165*x[4]+90*x[3]-219*x[5]-249*x[33]+165*x[13]-414*x[14]+147*x[15]+12*x[16]-264*x[18]-243*x[19]+141*x[20]+480*x[17]-186*x[11]+75*x[12]+387*x[31]-351*x[32]+570*x[34]+90*x[35]+81*x[36]+708*x[37]-297*x[38]-141*x[39]+60*x[40]+36*x[23]-594*x[21]+342*x[22]-351*x[24]+114*x[25]-150*x[26]-174*x[27]+225*x[28]+279*x[29]+405*x[30], 60*x[7]-206*x[9]+360*x[10]+138*x[6]+46*x[8]+90*x[1]+68*x[2]+110*x[4]+60*x[3]-146*x[5]-166*x[33]+110*x[13]-276*x[14]+98*x[15]+8*x[16]-176*x[18]-162*x[19]+94*x[20]+320*x[17]-124*x[11]+50*x[12]+258*x[31]-234*x[32]+380*x[34]+60*x[35]+54*x[36]+472*x[37]-198*x[38]-94*x[39]+40*x[40]+24*x[23]-396*x[21]+228*x[22]-234*x[24]+76*x[25]-100*x[26]-116*x[27]+150*x[28]+186*x[29]+270*x[30], 120*x[7]-412*x[9]+720*x[10]+276*x[6]+92*x[8]+180*x[1]+136*x[2]+220*x[4]+120*x[3]-292*x[5]-332*x[33]+220*x[13]-552*x[14]+196*x[15]+16*x[16]-352*x[18]-324*x[19]+188*x[20]+640*x[17]-248*x[11]+100*x[12]+516*x[31]-468*x[32]+760*x[34]+120*x[35]+108*x[36]+944*x[37]-396*x[38]-188*x[39]+80*x[40]+48*x[23]-792*x[21]+456*x[22]-468*x[24]+152*x[25]-200*x[26]-232*x[27]+300*x[28]+372*x[29]+540*x[30], 90*x[7]-309*x[9]+540*x[10]+207*x[6]+69*x[8]+135*x[1]+102*x[2]+165*x[4]+90*x[3]-219*x[5]-249*x[33]+165*x[13]-414*x[14]+147*x[15]+12*x[16]-264*x[18]-243*x[19]+141*x[20]+480*x[17]-186*x[11]+75*x[12]+387*x[31]-351*x[32]+570*x[34]+90*x[35]+81*x[36]+708*x[37]-297*x[38]-141*x[39]+60*x[40]+36*x[23]-594*x[21]+342*x[22]-351*x[24]+114*x[25]-150*x[26]-174*x[27]+225*x[28]+279*x[29]+405*x[30], 120*x[7]-412*x[9]+720*x[10]+276*x[6]+92*x[8]+180*x[1]+136*x[2]+220*x[4]+120*x[3]-292*x[5]-332*x[33]+220*x[13]-552*x[14]+196*x[15]+16*x[16]-352*x[18]-324*x[19]+188*x[20]+640*x[17]-248*x[11]+100*x[12]+516*x[31]-468*x[32]+760*x[34]+120*x[35]+108*x[36]+944*x[37]-396*x[38]-188*x[39]+80*x[40]+48*x[23]-792*x[21]+456*x[22]-468*x[24]+152*x[25]-200*x[26]-232*x[27]+300*x[28]+372*x[29]+540*x[30], 120*x[7]-412*x[9]+720*x[10]+276*x[6]+92*x[8]+180*x[1]+136*x[2]+220*x[4]+120*x[3]-292*x[5]-332*x[33]+220*x[13]-552*x[14]+196*x[15]+16*x[16]-352*x[18]-324*x[19]+188*x[20]+640*x[17]-248*x[11]+100*x[12]+516*x[31]-468*x[32]+760*x[34]+120*x[35]+108*x[36]+944*x[37]-396*x[38]-188*x[39]+80*x[40]+48*x[23]-792*x[21]+456*x[22]-468*x[24]+152*x[25]-200*x[26]-232*x[27]+300*x[28]+372*x[29]+540*x[30]];
#
# n=40
# m=40
# r=30
#
 L:=[-40*x[1]+39*x[36]+90*x[7]+25*x[27]-32*x[28]-43*x[5], -44*x[19]+10*x[25]-96*x[23]+7*x[38]+71*x[34], -89*x[5]+62*x[19]+23*x[8]-92*x[37]-80*x[20], -35*x[37]+11*x[10]-60*x[11]-81*x[2]-59*x[13]-43*x[23], -92*x[2]-73*x[26]+39*x[20]+87*x[34]-19*x[13]+57*x[1], -22*x[13]+41*x[34]-67*x[37]+28*x[21]-36*x[30]+97*x[2], -47*x[24]+16*x[30]+31*x[7]-39*x[35]-52*x[37]+94*x[9], -16*x[1]-50*x[14]-8*x[26]+67*x[6]-32*x[7]+91*x[34], -95*x[29]+48*x[25]-30*x[35]-96*x[7]-86*x[2]+31*x[1], -98*x[4]+19*x[10]-93*x[26]+55*x[12]+42*x[15]+98*x[37], 21*x[32]-51*x[4]-93*x[1]+55*x[34]+45*x[27], -62*x[36]-66*x[40]+88*x[29]-86*x[3]+55*x[1]+16*x[31], 74*x[16]+64*x[1]+18*x[10]-48*x[26]-9*x[28]+94*x[31], 12*x[11]-41*x[9]+19*x[30]+46*x[28]+16*x[10], -85*x[14]+73*x[27]+98*x[22]+52*x[13], 82*x[20]-73*x[5]+11*x[7]-13*x[13]-15*x[35]+95*x[9], 45*x[27]-36*x[22]+60*x[1]+14*x[9]+90*x[25], 14*x[21]+23*x[15]+31*x[2]+89*x[35]-60*x[25]-7*x[5], -77*x[29]+64*x[4]-99*x[39]-49*x[3]+15*x[12]-87*x[18], 72*x[13]+32*x[11]+93*x[30]+60*x[16], 46*x[2]+37*x[20]-29*x[9]+81*x[36]-97*x[8]+24*x[21], -39*x[6]-98*x[39]+8*x[10]+93*x[26]+77*x[7]+31*x[30], -54*x[29]+13*x[18]-68*x[30]+5*x[39]+82*x[17], 96*x[8]+31*x[25]-8*x[30]-24*x[23]-76*x[26]-9*x[31], -24*x[35]-12*x[27]+10*x[1]-17*x[8]+40*x[18]+97*x[25], -85*x[22]+54*x[1]-64*x[15]-94*x[38]+18*x[17]+73*x[8], 98*x[24]+90*x[30]-57*x[31]+38*x[12]+45*x[7]+44*x[3], 83*x[23]-35*x[35]-99*x[38]-97*x[16]-33*x[39], 21*x[11]+16*x[9]-69*x[15]+43*x[2]+25*x[35]+57*x[29], -23*x[3]-62*x[28]+43*x[31]-52*x[9]+80*x[18]-91*x[13], 252*x[7]+194*x[9]+144*x[10]+56*x[6]+156*x[8]+364*x[1]-84*x[2]-170*x[4]-228*x[3]-424*x[5]-160*x[13]-270*x[14]-136*x[15]+74*x[16]+92*x[18]+36*x[19]+156*x[20]+200*x[17]+10*x[11]+216*x[12]+174*x[31]+42*x[32]+690*x[34]-58*x[35]+116*x[36]-296*x[37]-372*x[38]-450*x[39]-132*x[40]-160*x[23]+132*x[21]-46*x[22]+102*x[24]+432*x[25]-410*x[26]+352*x[27]-114*x[28]-162*x[29]+274*x[30], 252*x[7]+194*x[9]+144*x[10]+56*x[6]+156*x[8]+364*x[1]-84*x[2]-170*x[4]-228*x[3]-424*x[5]-160*x[13]-270*x[14]-136*x[15]+74*x[16]+92*x[18]+36*x[19]+156*x[20]+200*x[17]+10*x[11]+216*x[12]+174*x[31]+42*x[32]+690*x[34]-58*x[35]+116*x[36]-296*x[37]-372*x[38]-450*x[39]-132*x[40]-160*x[23]+132*x[21]-46*x[22]+102*x[24]+432*x[25]-410*x[26]+352*x[27]-114*x[28]-162*x[29]+274*x[30], 378*x[7]+291*x[9]+216*x[10]+84*x[6]+234*x[8]+546*x[1]-126*x[2]-255*x[4]-342*x[3]-636*x[5]-240*x[13]-405*x[14]-204*x[15]+111*x[16]+138*x[18]+54*x[19]+234*x[20]+300*x[17]+15*x[11]+324*x[12]+261*x[31]+63*x[32]+1035*x[34]-87*x[35]+174*x[36]-444*x[37]-558*x[38]-675*x[39]-198*x[40]-240*x[23]+198*x[21]-69*x[22]+153*x[24]+648*x[25]-615*x[26]+528*x[27]-171*x[28]-243*x[29]+411*x[30], 252*x[7]+194*x[9]+144*x[10]+56*x[6]+156*x[8]+364*x[1]-84*x[2]-170*x[4]-228*x[3]-424*x[5]-160*x[13]-270*x[14]-136*x[15]+74*x[16]+92*x[18]+36*x[19]+156*x[20]+200*x[17]+10*x[11]+216*x[12]+174*x[31]+42*x[32]+690*x[34]-58*x[35]+116*x[36]-296*x[37]-372*x[38]-450*x[39]-132*x[40]-160*x[23]+132*x[21]-46*x[22]+102*x[24]+432*x[25]-410*x[26]+352*x[27]-114*x[28]-162*x[29]+274*x[30], 126*x[7]+97*x[9]+72*x[10]+28*x[6]+78*x[8]+182*x[1]-42*x[2]-85*x[4]-114*x[3]-212*x[5]-80*x[13]-135*x[14]-68*x[15]+37*x[16]+46*x[18]+18*x[19]+78*x[20]+100*x[17]+5*x[11]+108*x[12]+87*x[31]+21*x[32]+345*x[34]-29*x[35]+58*x[36]-148*x[37]-186*x[38]-225*x[39]-66*x[40]-80*x[23]+66*x[21]-23*x[22]+51*x[24]+216*x[25]-205*x[26]+176*x[27]-57*x[28]-81*x[29]+137*x[30], 504*x[7]+388*x[9]+288*x[10]+112*x[6]+312*x[8]+728*x[1]-168*x[2]-340*x[4]-456*x[3]-848*x[5]-320*x[13]-540*x[14]-272*x[15]+148*x[16]+184*x[18]+72*x[19]+312*x[20]+400*x[17]+20*x[11]+432*x[12]+348*x[31]+84*x[32]+1380*x[34]-116*x[35]+232*x[36]-592*x[37]-744*x[38]-900*x[39]-264*x[40]-320*x[23]+264*x[21]-92*x[22]+204*x[24]+864*x[25]-820*x[26]+704*x[27]-228*x[28]-324*x[29]+548*x[30], 504*x[7]+388*x[9]+288*x[10]+112*x[6]+312*x[8]+728*x[1]-168*x[2]-340*x[4]-456*x[3]-848*x[5]-320*x[13]-540*x[14]-272*x[15]+148*x[16]+184*x[18]+72*x[19]+312*x[20]+400*x[17]+20*x[11]+432*x[12]+348*x[31]+84*x[32]+1380*x[34]-116*x[35]+232*x[36]-592*x[37]-744*x[38]-900*x[39]-264*x[40]-320*x[23]+264*x[21]-92*x[22]+204*x[24]+864*x[25]-820*x[26]+704*x[27]-228*x[28]-324*x[29]+548*x[30], 252*x[7]+194*x[9]+144*x[10]+56*x[6]+156*x[8]+364*x[1]-84*x[2]-170*x[4]-228*x[3]-424*x[5]-160*x[13]-270*x[14]-136*x[15]+74*x[16]+92*x[18]+36*x[19]+156*x[20]+200*x[17]+10*x[11]+216*x[12]+174*x[31]+42*x[32]+690*x[34]-58*x[35]+116*x[36]-296*x[37]-372*x[38]-450*x[39]-132*x[40]-160*x[23]+132*x[21]-46*x[22]+102*x[24]+432*x[25]-410*x[26]+352*x[27]-114*x[28]-162*x[29]+274*x[30], 126*x[7]+97*x[9]+72*x[10]+28*x[6]+78*x[8]+182*x[1]-42*x[2]-85*x[4]-114*x[3]-212*x[5]-80*x[13]-135*x[14]-68*x[15]+37*x[16]+46*x[18]+18*x[19]+78*x[20]+100*x[17]+5*x[11]+108*x[12]+87*x[31]+21*x[32]+345*x[34]-29*x[35]+58*x[36]-148*x[37]-186*x[38]-225*x[39]-66*x[40]-80*x[23]+66*x[21]-23*x[22]+51*x[24]+216*x[25]-205*x[26]+176*x[27]-57*x[28]-81*x[29]+137*x[30], 378*x[7]+291*x[9]+216*x[10]+84*x[6]+234*x[8]+546*x[1]-126*x[2]-255*x[4]-342*x[3]-636*x[5]-240*x[13]-405*x[14]-204*x[15]+111*x[16]+138*x[18]+54*x[19]+234*x[20]+300*x[17]+15*x[11]+324*x[12]+261*x[31]+63*x[32]+1035*x[34]-87*x[35]+174*x[36]-444*x[37]-558*x[38]-675*x[39]-198*x[40]-240*x[23]+198*x[21]-69*x[22]+153*x[24]+648*x[25]-615*x[26]+528*x[27]-171*x[28]-243*x[29]+411*x[30]];
#
# n=50
# m=50
# r=40
#
 L:=[12*x[13]+50*x[40]-42*x[8]-84*x[14]-28*x[24], 68*x[33]+95*x[30]+88*x[44]-38*x[9]-72*x[41], -51*x[6]+40*x[41]+18*x[8]-98*x[4]-30*x[3]-17*x[42], 89*x[46]-61*x[20]-83*x[29]+70*x[44]+90*x[37], -25*x[6]+34*x[12]+99*x[7]+13*x[30]-91*x[8], -9*x[25]+95*x[21]+92*x[9]+98*x[8]+41*x[45]+75*x[46], -51*x[38]+93*x[48]-29*x[3]-63*x[18]-81*x[49]+77*x[16], -59*x[14]+57*x[42]+30*x[45]+49*x[26]-68*x[36]-13*x[10], -26*x[9]+25*x[46]-25*x[32]+11*x[19]-90*x[30]+26*x[15], 68*x[41]-71*x[27]+49*x[31]-x[8]-39*x[40]-32*x[3], 72*x[4]+13*x[50]+31*x[44]+53*x[21]+62*x[17]-98*x[38], 28*x[13]-40*x[50]-53*x[17]+14*x[18]+79*x[33], -48*x[36]-36*x[4]+178*x[16]+85*x[23]+62*x[15], 46*x[12]+52*x[4]+65*x[34]+18*x[26]+29*x[3], 71*x[42]+97*x[21]-61*x[39]-48*x[46]-83*x[37], -55*x[29]+97*x[4]-48*x[46]+6*x[31]-21*x[13]+83*x[42], 99*x[26]+73*x[34]-7*x[41]+30*x[27]+2*x[6], 41*x[48]-13*x[5]-69*x[10]-9*x[49]+93*x[16]-11*x[50], -70*x[24]+27*x[45]-34*x[17]-95*x[5]-88*x[6], -45*x[12]+13*x[38]-55*x[14]-69*x[27]-37*x[10]+71*x[50], -79*x[50]+28*x[11]+68*x[26]+20*x[3]-86*x[38]-40*x[29], -50*x[40]-77*x[26]-73*x[50]-48*x[34]+33*x[15]-88*x[48], 119*x[5]+123*x[49]+7*x[25]-63*x[19], -26*x[15]+11*x[25]-32*x[18]-43*x[47]-69*x[22]-36*x[48], 84*x[13]-99*x[21]+31*x[17]-87*x[5]+6*x[22]-65*x[10], 38*x[1]-96*x[36]-79*x[19]+5*x[42]-44*x[43]+9*x[2], -48*x[8]+9*x[3]+81*x[37]-66*x[6]+65*x[10]+77*x[38], -4*x[43]-35*x[26]+52*x[9]+44*x[5]+6*x[10]-75*x[8], 98*x[8]-12*x[21]+18*x[41]-28*x[44]-48*x[20]+23*x[18], -7*x[32]-2*x[2]+99*x[35]-49*x[17]-82*x[30]+43*x[31], -74*x[13]+50*x[40]-94*x[49]+77*x[24]-51*x[30]+54*x[35], -53*x[33]+89*x[15]+94*x[26]-51*x[46]+89*x[37]+26*x[50], 84*x[36]-60*x[13]-5*x[28]+90*x[16]-68*x[7]-69*x[5], -22*x[27]+78*x[38]+79*x[47]-89*x[12]-79*x[19]-42*x[45], -55*x[34]+52*x[6]-45*x[16]-41*x[36]+48*x[7], -50*x[50]+34*x[26]+78*x[5]+59*x[46]-42*x[12]+34*x[9], -16*x[36]+61*x[5]+30*x[1]-6*x[33]-67*x[50], -70*x[12]+13*x[2]-87*x[49]+23*x[23]-97*x[33]-39*x[39], 89*x[29]-44*x[8]+3*x[31]+2*x[21]+16*x[22]-74*x[27], -16*x[29]+96*x[1]+82*x[19]+47*x[44]-50*x[8]+12*x[11], 158*x[7]+228*x[9]-226*x[10]-352*x[6]-274*x[8]+328*x[1]+40*x[2]+174*x[4]-66*x[3]+76*x[5]-18*x[33]-62*x[13]-396*x[14]+368*x[15]+786*x[16]-116*x[18]-256*x[19]-218*x[20]-86*x[17]+80*x[11]-332*x[12]+202*x[31]-64*x[32]+70*x[34]+306*x[35]-370*x[36]+354*x[37]-134*x[38]-200*x[39]+22*x[40]+216*x[23]+272*x[21]-94*x[22]-42*x[24]+18*x[25]+500*x[26]-412*x[27]-10*x[28]-210*x[29]-230*x[30]+72*x[47]+20*x[48]-296*x[49]-420*x[50]+94*x[41]+398*x[42]+416*x[44]+112*x[45]+202*x[46]-96*x[43], 316*x[7]+456*x[9]-452*x[10]-704*x[6]-548*x[8]+656*x[1]+80*x[2]+348*x[4]-132*x[3]+152*x[5]-36*x[33]-124*x[13]-792*x[14]+736*x[15]+1572*x[16]-232*x[18]-512*x[19]-436*x[20]-172*x[17]+160*x[11]-664*x[12]+404*x[31]-128*x[32]+140*x[34]+612*x[35]-740*x[36]+708*x[37]-268*x[38]-400*x[39]+44*x[40]+432*x[23]+544*x[21]-188*x[22]-84*x[24]+36*x[25]+1000*x[26]-824*x[27]-20*x[28]-420*x[29]-460*x[30]+144*x[47]+40*x[48]-592*x[49]-840*x[50]+188*x[41]+796*x[42]+832*x[44]+224*x[45]+404*x[46]-192*x[43], 316*x[7]+456*x[9]-452*x[10]-704*x[6]-548*x[8]+656*x[1]+80*x[2]+348*x[4]-132*x[3]+152*x[5]-36*x[33]-124*x[13]-792*x[14]+736*x[15]+1572*x[16]-232*x[18]-512*x[19]-436*x[20]-172*x[17]+160*x[11]-664*x[12]+404*x[31]-128*x[32]+140*x[34]+612*x[35]-740*x[36]+708*x[37]-268*x[38]-400*x[39]+44*x[40]+432*x[23]+544*x[21]-188*x[22]-84*x[24]+36*x[25]+1000*x[26]-824*x[27]-20*x[28]-420*x[29]-460*x[30]+144*x[47]+40*x[48]-592*x[49]-840*x[50]+188*x[41]+796*x[42]+832*x[44]+224*x[45]+404*x[46]-192*x[43], 237*x[7]+342*x[9]-339*x[10]-528*x[6]-411*x[8]+492*x[1]+60*x[2]+261*x[4]-99*x[3]+114*x[5]-27*x[33]-93*x[13]-594*x[14]+552*x[15]+1179*x[16]-174*x[18]-384*x[19]-327*x[20]-129*x[17]+120*x[11]-498*x[12]+303*x[31]-96*x[32]+105*x[34]+459*x[35]-555*x[36]+531*x[37]-201*x[38]-300*x[39]+33*x[40]+324*x[23]+408*x[21]-141*x[22]-63*x[24]+27*x[25]+750*x[26]-618*x[27]-15*x[28]-315*x[29]-345*x[30]+108*x[47]+30*x[48]-444*x[49]-630*x[50]+141*x[41]+597*x[42]+624*x[44]+168*x[45]+303*x[46]-144*x[43], 237*x[7]+342*x[9]-339*x[10]-528*x[6]-411*x[8]+492*x[1]+60*x[2]+261*x[4]-99*x[3]+114*x[5]-27*x[33]-93*x[13]-594*x[14]+552*x[15]+1179*x[16]-174*x[18]-384*x[19]-327*x[20]-129*x[17]+120*x[11]-498*x[12]+303*x[31]-96*x[32]+105*x[34]+459*x[35]-555*x[36]+531*x[37]-201*x[38]-300*x[39]+33*x[40]+324*x[23]+408*x[21]-141*x[22]-63*x[24]+27*x[25]+750*x[26]-618*x[27]-15*x[28]-315*x[29]-345*x[30]+108*x[47]+30*x[48]-444*x[49]-630*x[50]+141*x[41]+597*x[42]+624*x[44]+168*x[45]+303*x[46]-144*x[43], 316*x[7]+456*x[9]-452*x[10]-704*x[6]-548*x[8]+656*x[1]+80*x[2]+348*x[4]-132*x[3]+152*x[5]-36*x[33]-124*x[13]-792*x[14]+736*x[15]+1572*x[16]-232*x[18]-512*x[19]-436*x[20]-172*x[17]+160*x[11]-664*x[12]+404*x[31]-128*x[32]+140*x[34]+612*x[35]-740*x[36]+708*x[37]-268*x[38]-400*x[39]+44*x[40]+432*x[23]+544*x[21]-188*x[22]-84*x[24]+36*x[25]+1000*x[26]-824*x[27]-20*x[28]-420*x[29]-460*x[30]+144*x[47]+40*x[48]-592*x[49]-840*x[50]+188*x[41]+796*x[42]+832*x[44]+224*x[45]+404*x[46]-192*x[43], 79*x[7]+114*x[9]-113*x[10]-176*x[6]-137*x[8]+164*x[1]+20*x[2]+87*x[4]-33*x[3]+38*x[5]-9*x[33]-31*x[13]-198*x[14]+184*x[15]+393*x[16]-58*x[18]-128*x[19]-109*x[20]-43*x[17]+40*x[11]-166*x[12]+101*x[31]-32*x[32]+35*x[34]+153*x[35]-185*x[36]+177*x[37]-67*x[38]-100*x[39]+11*x[40]+108*x[23]+136*x[21]-47*x[22]-21*x[24]+9*x[25]+250*x[26]-206*x[27]-5*x[28]-105*x[29]-115*x[30]+36*x[47]+10*x[48]-148*x[49]-210*x[50]+47*x[41]+199*x[42]+208*x[44]+56*x[45]+101*x[46]-48*x[43], 158*x[7]+228*x[9]-226*x[10]-352*x[6]-274*x[8]+328*x[1]+40*x[2]+174*x[4]-66*x[3]+76*x[5]-18*x[33]-62*x[13]-396*x[14]+368*x[15]+786*x[16]-116*x[18]-256*x[19]-218*x[20]-86*x[17]+80*x[11]-332*x[12]+202*x[31]-64*x[32]+70*x[34]+306*x[35]-370*x[36]+354*x[37]-134*x[38]-200*x[39]+22*x[40]+216*x[23]+272*x[21]-94*x[22]-42*x[24]+18*x[25]+500*x[26]-412*x[27]-10*x[28]-210*x[29]-230*x[30]+72*x[47]+20*x[48]-296*x[49]-420*x[50]+94*x[41]+398*x[42]+416*x[44]+112*x[45]+202*x[46]-96*x[43], 158*x[7]+228*x[9]-226*x[10]-352*x[6]-274*x[8]+328*x[1]+40*x[2]+174*x[4]-66*x[3]+76*x[5]-18*x[33]-62*x[13]-396*x[14]+368*x[15]+786*x[16]-116*x[18]-256*x[19]-218*x[20]-86*x[17]+80*x[11]-332*x[12]+202*x[31]-64*x[32]+70*x[34]+306*x[35]-370*x[36]+354*x[37]-134*x[38]-200*x[39]+22*x[40]+216*x[23]+272*x[21]-94*x[22]-42*x[24]+18*x[25]+500*x[26]-412*x[27]-10*x[28]-210*x[29]-230*x[30]+72*x[47]+20*x[48]-296*x[49]-420*x[50]+94*x[41]+398*x[42]+416*x[44]+112*x[45]+202*x[46]-96*x[43], 158*x[7]+228*x[9]-226*x[10]-352*x[6]-274*x[8]+328*x[1]+40*x[2]+174*x[4]-66*x[3]+76*x[5]-18*x[33]-62*x[13]-396*x[14]+368*x[15]+786*x[16]-116*x[18]-256*x[19]-218*x[20]-86*x[17]+80*x[11]-332*x[12]+202*x[31]-64*x[32]+70*x[34]+306*x[35]-370*x[36]+354*x[37]-134*x[38]-200*x[39]+22*x[40]+216*x[23]+272*x[21]-94*x[22]-42*x[24]+18*x[25]+500*x[26]-412*x[27]-10*x[28]-210*x[29]-230*x[30]+72*x[47]+20*x[48]-296*x[49]-420*x[50]+94*x[41]+398*x[42]+416*x[44]+112*x[45]+202*x[46]-96*x[43]];
#
# n=50
# m=50
# r=45
#
 L:=[61*x[31]-6*x[44]+87*x[29]-88*x[45]+81*x[9], 53*x[36]+57*x[4]+47*x[1]-7*x[37]-89*x[12], -42*x[33]+x[28]+56*x[1]-32*x[41]+18*x[17]+54*x[20], -57*x[12]+x[32]-52*x[35]-31*x[43]-15*x[47]+50*x[22], 65*x[27]-26*x[23]+5*x[13]-97*x[2]+12*x[3]+15*x[15], -11*x[40]-129*x[2]+70*x[45]-41*x[38]+51*x[44], -4*x[16]+50*x[12]+92*x[9]+76*x[46]+19*x[29], -15*x[42]+25*x[46]-41*x[15]-83*x[12]+45*x[45]-33*x[13], 3*x[32]+56*x[23]+97*x[12]+5*x[11]-50*x[39]-17*x[37], 79*x[34]-2*x[8]+50*x[26]-4*x[10]+68*x[30]+32*x[17], -38*x[36]-53*x[41]+58*x[34]-20*x[19]+71*x[27]+60*x[13], -13*x[42]+18*x[5]-47*x[17]+99*x[33]+89*x[39]-85*x[14], -2*x[27]+2*x[28]-96*x[14]+50*x[17]-49*x[45]+29*x[6], -21*x[14]+55*x[38]-11*x[10]+12*x[5]-30*x[36], 41*x[27]+71*x[11]-65*x[45]-46*x[5]-20*x[12]+48*x[6], -66*x[29]+134*x[4]+15*x[38]-14*x[40]-36*x[25], -36*x[24]+52*x[1]+13*x[19]+83*x[15]-68*x[33]+18*x[6], -75*x[30]-24*x[26]+91*x[5]-52*x[41]-77*x[50]+68*x[15], 50*x[38]-19*x[36]-94*x[3]-66*x[50]+39*x[23]-62*x[12], 22*x[25]+9*x[15]-63*x[45]+16*x[40]-36*x[20], -63*x[19]-40*x[24]+14*x[48]+23*x[11]-30*x[21], -37*x[40]-13*x[5]+18*x[45]+78*x[3]-62*x[33]+29*x[37], -2*x[40]+47*x[38]+66*x[12]+98*x[27]-50*x[2]-75*x[31], -50*x[23]-12*x[22]-66*x[14]-79*x[3]-13*x[24]-40*x[45], 47*x[19]-67*x[12]-97*x[28]-40*x[25]-52*x[47]+85*x[34], -84*x[4]+35*x[47]+2*x[21]+81*x[23]-72*x[40], 8*x[7]+67*x[17]+85*x[38]-36*x[40]+23*x[20]+19*x[48], -93*x[23]-54*x[8]-x[28]+71*x[36]+31*x[2], 46*x[50]+82*x[4]-71*x[29]+9*x[47]+82*x[35]-56*x[36], -5*x[40]+7*x[6]-37*x[35]+14*x[45]+x[7]+53*x[48], -21*x[40]+68*x[27]+66*x[16]-2*x[8]+93*x[11]-74*x[39], -91*x[36]+10*x[8]+79*x[28]-61*x[4]-x[48], -85*x[29]-18*x[14]+99*x[30]+26*x[45]-63*x[49], -76*x[22]-91*x[8]+64*x[37]+46*x[28]-74*x[16], -91*x[40]-9*x[19]+8*x[20]+24*x[46]-28*x[44]+29*x[17], -13*x[22]-54*x[21]+74*x[2]+86*x[16]-54*x[35]+46*x[10], -61*x[36]-8*x[38]-76*x[28]+94*x[6]-81*x[2], 29*x[49]-83*x[23]-70*x[28]-55*x[32]+40*x[47]-60*x[36], 75*x[27]-32*x[13]+67*x[37]-67*x[35]+94*x[42], -113*x[26]-22*x[35]+95*x[7]-67*x[29]+99*x[44], 80*x[39]+24*x[7]-59*x[50]-89*x[3]+65*x[35]-66*x[8], -7*x[23]+85*x[35]-111*x[4]-11*x[16]-10*x[28], -34*x[47]-68*x[6]+19*x[44]-68*x[26]-57*x[1], -18*x[43]-39*x[1]-44*x[40]-98*x[44]+73*x[12]+89*x[22], -46*x[2]+26*x[38]-74*x[15]+88*x[18]+90*x[44]-55*x[37], 384*x[11]-184*x[12]-572*x[14]+120*x[15]+126*x[16]+298*x[17]+176*x[18]-64*x[19]+98*x[20]+250*x[46]+170*x[48]-68*x[49]-312*x[50]-34*x[47]-274*x[41]-28*x[31]+132*x[42]-98*x[43]+254*x[44]-264*x[45]+444*x[34]-146*x[33]-102*x[32]-634*x[40]+458*x[38]+124*x[5]-462*x[36]+76*x[22]-178*x[24]-108*x[25]-310*x[26]+832*x[27]-252*x[28]-366*x[29]+184*x[30]-166*x[23]-164*x[21]+256*x[7]+346*x[9]+62*x[10]+256*x[6]-410*x[8]+90*x[39]+162*x[37]-596*x[2]+34*x[4]-344*x[3]+118*x[1], 192*x[11]-92*x[12]-286*x[14]+60*x[15]+63*x[16]+149*x[17]+88*x[18]-32*x[19]+49*x[20]+125*x[46]+85*x[48]-34*x[49]-156*x[50]-17*x[47]-137*x[41]-14*x[31]+66*x[42]-49*x[43]+127*x[44]-132*x[45]+222*x[34]-73*x[33]-51*x[32]-317*x[40]+229*x[38]+62*x[5]-231*x[36]+38*x[22]-89*x[24]-54*x[25]-155*x[26]+416*x[27]-126*x[28]-183*x[29]+92*x[30]-83*x[23]-82*x[21]+128*x[7]+173*x[9]+31*x[10]+128*x[6]-205*x[8]+45*x[39]+81*x[37]-298*x[2]+17*x[4]-172*x[3]+59*x[1], 576*x[11]-276*x[12]-858*x[14]+180*x[15]+189*x[16]+447*x[17]+264*x[18]-96*x[19]+147*x[20]+375*x[46]+255*x[48]-102*x[49]-468*x[50]-51*x[47]-411*x[41]-42*x[31]+198*x[42]-147*x[43]+381*x[44]-396*x[45]+666*x[34]-219*x[33]-153*x[32]-951*x[40]+687*x[38]+186*x[5]-693*x[36]+114*x[22]-267*x[24]-162*x[25]-465*x[26]+1248*x[27]-378*x[28]-549*x[29]+276*x[30]-249*x[23]-246*x[21]+384*x[7]+519*x[9]+93*x[10]+384*x[6]-615*x[8]+135*x[39]+243*x[37]-894*x[2]+51*x[4]-516*x[3]+177*x[1], 576*x[11]-276*x[12]-858*x[14]+180*x[15]+189*x[16]+447*x[17]+264*x[18]-96*x[19]+147*x[20]+375*x[46]+255*x[48]-102*x[49]-468*x[50]-51*x[47]-411*x[41]-42*x[31]+198*x[42]-147*x[43]+381*x[44]-396*x[45]+666*x[34]-219*x[33]-153*x[32]-951*x[40]+687*x[38]+186*x[5]-693*x[36]+114*x[22]-267*x[24]-162*x[25]-465*x[26]+1248*x[27]-378*x[28]-549*x[29]+276*x[30]-249*x[23]-246*x[21]+384*x[7]+519*x[9]+93*x[10]+384*x[6]-615*x[8]+135*x[39]+243*x[37]-894*x[2]+51*x[4]-516*x[3]+177*x[1], 768*x[11]-368*x[12]-1144*x[14]+240*x[15]+252*x[16]+596*x[17]+352*x[18]-128*x[19]+196*x[20]+500*x[46]+340*x[48]-136*x[49]-624*x[50]-68*x[47]-548*x[41]-56*x[31]+264*x[42]-196*x[43]+508*x[44]-528*x[45]+888*x[34]-292*x[33]-204*x[32]-1268*x[40]+916*x[38]+248*x[5]-924*x[36]+152*x[22]-356*x[24]-216*x[25]-620*x[26]+1664*x[27]-504*x[28]-732*x[29]+368*x[30]-332*x[23]-328*x[21]+512*x[7]+692*x[9]+124*x[10]+512*x[6]-820*x[8]+180*x[39]+324*x[37]-1192*x[2]+68*x[4]-688*x[3]+236*x[1]];
#
# n=50
# m=50
# r=45
#
 L:=[42*x[38]+47*x[49]-63*x[31]-79*x[30]+7*x[23]+86*x[4], 11*x[16]+69*x[42]-14*x[18]+94*x[25]-66*x[32]+65*x[26], -64*x[49]-59*x[13]+105*x[14]-45*x[34]+32*x[41], -79*x[13]+27*x[26]+58*x[14]-20*x[45]-57*x[49]-11*x[40], 50*x[16]+47*x[30]-29*x[17]+18*x[27]+62*x[14]+95*x[21], 10*x[27]+87*x[20]-72*x[42]+35*x[45]+18*x[49]-51*x[5], -59*x[18]-x[36]-17*x[33]+47*x[28]-40*x[39]+88*x[27], 47*x[5]-40*x[7]+86*x[25]-31*x[1]-20*x[9], -65*x[20]+84*x[35]+17*x[7]-x[1]-84*x[12]+22*x[24], -16*x[34]+21*x[19]+33*x[37]-81*x[46]-92*x[39]-70*x[49], 9*x[32]+58*x[4]-67*x[18]+14*x[21]-8*x[45]+8*x[38], 91*x[12]-37*x[33]+28*x[36]+10*x[43]+65*x[35]+9*x[34], -65*x[16]-57*x[10]+48*x[38]+22*x[7]-83*x[40]+57*x[21], -71*x[19]+19*x[15]+90*x[18]+29*x[4]+7*x[17]-77*x[9], 96*x[8]-48*x[27]-48*x[7]+53*x[45]+35*x[2]-73*x[30], 70*x[8]-6*x[16]-x[37]-26*x[32]-19*x[4], -20*x[15]-36*x[21]+97*x[46]-53*x[9]-15*x[50]+59*x[26], 98*x[28]+26*x[47]+67*x[33]-51*x[32]-50*x[20]+31*x[46], 63*x[19]-66*x[6]+83*x[39]-28*x[5]-67*x[38]+40*x[30], -60*x[43]-96*x[21]+36*x[10]-6*x[2]-34*x[28]-63*x[3], 45*x[45]-81*x[2]+47*x[24]+77*x[8]-31*x[22]+84*x[36], 30*x[30]+31*x[38]-59*x[7]+149*x[48]+9*x[8], -79*x[15]-20*x[1]+41*x[32]+41*x[20]+71*x[2]-8*x[45], 55*x[44]-25*x[36]-41*x[47]+27*x[45]-63*x[48]+19*x[3], 17*x[9]+7*x[15]-66*x[10]+99*x[33]+81*x[38]+74*x[42], -87*x[19]-28*x[47]-5*x[3]+18*x[45]-15*x[48]+35*x[17], 16*x[19]-55*x[34]-47*x[5]+67*x[33]+92*x[30]-78*x[1], -68*x[43]+77*x[27]-51*x[17]+83*x[32]-76*x[20]-49*x[44], -66*x[12]+68*x[7]-4*x[42]-79*x[49]-29*x[20]-19*x[17], 4*x[8]-99*x[20]-3*x[33]-40*x[14]-15*x[50]+31*x[24], -45*x[8]+3*x[49]+61*x[26]+54*x[21]+65*x[46]-99*x[1], -18*x[38]+73*x[3]-92*x[48]-95*x[44]-25*x[40]+61*x[7], 36*x[19]-80*x[16]+71*x[38]-x[22]-66*x[2], -44*x[1]+79*x[15]-8*x[10]-64*x[18]+13*x[7]-73*x[34], 77*x[9]+19*x[2]+46*x[15]-99*x[14]+37*x[26]+41*x[21], 86*x[34]+73*x[31]-70*x[32]-27*x[42]+39*x[36]-61*x[21], 3*x[13]-64*x[34]+2*x[26]-48*x[30]+36*x[16]+61*x[28], -82*x[17]+69*x[36]-28*x[4]+66*x[19]+6*x[6], 56*x[26]+28*x[1]+4*x[3]-68*x[24]-78*x[48]+45*x[40], -5*x[49]+26*x[6]-2*x[2]-53*x[11]+85*x[14], 25*x[10]+35*x[46]+55*x[22]-56*x[27]-54*x[9]+60*x[47], -49*x[39]+66*x[32]+17*x[28]-42*x[40]+14*x[8]-2*x[42], -2*x[40]+40*x[28]-79*x[34]-150*x[3], -10*x[46]+64*x[28]+86*x[15]+35*x[49], 27*x[34]+34*x[15]-23*x[11]-47*x[13]-75*x[50]-76*x[43], -304*x[11]-236*x[12]-728*x[13]+684*x[14]+688*x[15]-216*x[16]-556*x[17]-456*x[18]+176*x[19]-764*x[20]+548*x[46]-396*x[48]-688*x[49]-420*x[50]+68*x[47]+128*x[41]+40*x[31]+152*x[42]-776*x[43]-356*x[44]+568*x[45]+596*x[35]-840*x[34]+704*x[33]-56*x[32]-472*x[40]+784*x[38]-316*x[5]+776*x[36]+92*x[22]+128*x[24]+720*x[25]+1228*x[26]+356*x[27]+1172*x[28]+36*x[30]+28*x[23]+272*x[21]+136*x[7]-440*x[9]-280*x[10]-136*x[6]+900*x[8]-392*x[39]+128*x[37]-120*x[2]+504*x[4]-488*x[3]-980*x[1], -228*x[11]-177*x[12]-546*x[13]+513*x[14]+516*x[15]-162*x[16]-417*x[17]-342*x[18]+132*x[19]-573*x[20]+411*x[46]-297*x[48]-516*x[49]-315*x[50]+51*x[47]+96*x[41]+30*x[31]+114*x[42]-582*x[43]-267*x[44]+426*x[45]+447*x[35]-630*x[34]+528*x[33]-42*x[32]-354*x[40]+588*x[38]-237*x[5]+582*x[36]+69*x[22]+96*x[24]+540*x[25]+921*x[26]+267*x[27]+879*x[28]+27*x[30]+21*x[23]+204*x[21]+102*x[7]-330*x[9]-210*x[10]-102*x[6]+675*x[8]-294*x[39]+96*x[37]-90*x[2]+378*x[4]-366*x[3]-735*x[1], -152*x[11]-118*x[12]-364*x[13]+342*x[14]+344*x[15]-108*x[16]-278*x[17]-228*x[18]+88*x[19]-382*x[20]+274*x[46]-198*x[48]-344*x[49]-210*x[50]+34*x[47]+64*x[41]+20*x[31]+76*x[42]-388*x[43]-178*x[44]+284*x[45]+298*x[35]-420*x[34]+352*x[33]-28*x[32]-236*x[40]+392*x[38]-158*x[5]+388*x[36]+46*x[22]+64*x[24]+360*x[25]+614*x[26]+178*x[27]+586*x[28]+18*x[30]+14*x[23]+136*x[21]+68*x[7]-220*x[9]-140*x[10]-68*x[6]+450*x[8]-196*x[39]+64*x[37]-60*x[2]+252*x[4]-244*x[3]-490*x[1], -152*x[11]-118*x[12]-364*x[13]+342*x[14]+344*x[15]-108*x[16]-278*x[17]-228*x[18]+88*x[19]-382*x[20]+274*x[46]-198*x[48]-344*x[49]-210*x[50]+34*x[47]+64*x[41]+20*x[31]+76*x[42]-388*x[43]-178*x[44]+284*x[45]+298*x[35]-420*x[34]+352*x[33]-28*x[32]-236*x[40]+392*x[38]-158*x[5]+388*x[36]+46*x[22]+64*x[24]+360*x[25]+614*x[26]+178*x[27]+586*x[28]+18*x[30]+14*x[23]+136*x[21]+68*x[7]-220*x[9]-140*x[10]-68*x[6]+450*x[8]-196*x[39]+64*x[37]-60*x[2]+252*x[4]-244*x[3]-490*x[1], -76*x[11]-59*x[12]-182*x[13]+171*x[14]+172*x[15]-54*x[16]-139*x[17]-114*x[18]+44*x[19]-191*x[20]+137*x[46]-99*x[48]-172*x[49]-105*x[50]+17*x[47]+32*x[41]+10*x[31]+38*x[42]-194*x[43]-89*x[44]+142*x[45]+149*x[35]-210*x[34]+176*x[33]-14*x[32]-118*x[40]+196*x[38]-79*x[5]+194*x[36]+23*x[22]+32*x[24]+180*x[25]+307*x[26]+89*x[27]+293*x[28]+9*x[30]+7*x[23]+68*x[21]+34*x[7]-110*x[9]-70*x[10]-34*x[6]+225*x[8]-98*x[39]+32*x[37]-30*x[2]+126*x[4]-122*x[3]-245*x[1]];
#
# n=50
# m=50
# r=45
#
 L:=[30*x[1]-98*x[48]-169*x[17]+93*x[3]+83*x[35], 62*x[21]-79*x[3]-22*x[38]+14*x[23]+85*x[32]-33*x[4], -59*x[50]-66*x[42]-88*x[4]+86*x[30]+63*x[38]-75*x[27], 26*x[7]-17*x[25]-94*x[3]+38*x[49]+7*x[18]-84*x[33], -64*x[30]+24*x[43]+98*x[17]+19*x[26]+27*x[47]+26*x[49], -44*x[39]+12*x[21]+72*x[42]+5*x[25]+69*x[5]-78*x[12], 44*x[33]-39*x[34]-87*x[25]-51*x[27]-80*x[29]-20*x[50], -79*x[25]-21*x[19]+49*x[37]+14*x[40]-18*x[5]-88*x[24], 108*x[26]-92*x[33]-40*x[43]-7*x[24]+76*x[6], 88*x[6]+87*x[25]-57*x[13]+80*x[36]+58*x[12]-19*x[2], 92*x[26]+76*x[11]-80*x[13]-71*x[3]-42*x[36]+71*x[46], 43*x[47]-37*x[30]-8*x[40]+89*x[44]+33*x[26]+34*x[6], x[13]-48*x[45]+85*x[46]+75*x[2]+70*x[37]+9*x[44], 39*x[25]-39*x[17]-27*x[48]+37*x[46]+64*x[50], 73*x[30]+78*x[47]-7*x[12]+36*x[33]+58*x[37]+29*x[31], -92*x[5]-6*x[2]+43*x[10]-34*x[35]+65*x[49]-38*x[21], 90*x[41]-28*x[49]+26*x[37]-15*x[11]+86*x[43]-80*x[44], -66*x[34]-52*x[30]+12*x[37]-51*x[27]-48*x[38]-86*x[39], -79*x[25]-85*x[16]-52*x[12]-90*x[13]-10*x[9]+3*x[20], -31*x[44]-x[5]+10*x[30]+19*x[21]+9*x[16]-92*x[4], 61*x[31]-17*x[13]-47*x[49]+33*x[12]+2*x[14]-66*x[32], 55*x[46]-84*x[13]+98*x[9]-27*x[3]+11*x[6], -96*x[37]-16*x[32]-66*x[44]+82*x[45]-57*x[8]+93*x[46], -45*x[41]+67*x[40]+73*x[27]-32*x[33]-7*x[1]-59*x[21], -87*x[16]+42*x[44]+96*x[5]+15*x[41]+80*x[45], 83*x[28]+68*x[1]+41*x[22]-47*x[14]-78*x[2]-26*x[33], 34*x[6]-77*x[20]-71*x[14]-59*x[11]-57*x[25]+44*x[2], 17*x[15]-11*x[28]-8*x[43]-59*x[9]-79*x[12], 47*x[36]+13*x[40]-7*x[23]-46*x[42]+38*x[29], -18*x[42]+88*x[3]+16*x[50]+21*x[21]-97*x[13]+79*x[43], 75*x[27]+56*x[17]+41*x[34]+98*x[42]-37*x[44]-32*x[9], -86*x[5]-55*x[31]-71*x[6]-28*x[35]+97*x[47]+49*x[12], 21*x[1]+41*x[8]+72*x[31]-12*x[37]+39*x[30]-37*x[5], -62*x[47]-54*x[5]-94*x[41]+90*x[3]+27*x[45]-30*x[7], 51*x[11]+62*x[16]+84*x[2]-32*x[49]+22*x[30], 94*x[21]+16*x[6]-70*x[15]-71*x[49]-55*x[28]-18*x[4], 97*x[33]-78*x[5]+43*x[32]+22*x[50]-4*x[9]+52*x[44], 123*x[18]+55*x[6]+21*x[14]-46*x[25], -15*x[41]+7*x[36]-41*x[32]+91*x[43]+88*x[19]+63*x[15], -67*x[44]-46*x[50]-86*x[39]+74*x[8]-51*x[33]+82*x[10], x[20]+72*x[35]-82*x[16]-61*x[5]+60*x[10]-49*x[21], 78*x[5]-77*x[18]+85*x[14]+27*x[48]-66*x[26]+90*x[28], -74*x[43]+22*x[23]-30*x[26]+81*x[7]+76*x[10]-60*x[28], 4*x[42]+65*x[24]-14*x[6]-79*x[2]+84*x[44]-75*x[7], -67*x[7]-60*x[19]-42*x[2]+39*x[34]-83*x[39]-33*x[30], 159*x[11]-228*x[12]-1272*x[13]-30*x[14]+30*x[15]-549*x[16]-162*x[17]+159*x[18]+21*x[19]-219*x[20]+1023*x[46]-294*x[48]-147*x[49]-69*x[50]+549*x[47]-147*x[41]+321*x[31]+132*x[42]+474*x[43]-15*x[44]+423*x[45]+279*x[35]-75*x[34]-324*x[33]+15*x[32]+258*x[40]-21*x[38]-552*x[5]+276*x[36]+123*x[22]-90*x[24]-702*x[25]+468*x[26]-87*x[27]+141*x[28]-126*x[29]+132*x[30]+87*x[23]+186*x[21]-195*x[7]-21*x[9]+783*x[10]+687*x[6]+174*x[8]-897*x[39]+321*x[37]-63*x[2]-693*x[4]+336*x[1], 53*x[11]-76*x[12]-424*x[13]-10*x[14]+10*x[15]-183*x[16]-54*x[17]+53*x[18]+7*x[19]-73*x[20]+341*x[46]-98*x[48]-49*x[49]-23*x[50]+183*x[47]-49*x[41]+107*x[31]+44*x[42]+158*x[43]-5*x[44]+141*x[45]+93*x[35]-25*x[34]-108*x[33]+5*x[32]+86*x[40]-7*x[38]-184*x[5]+92*x[36]+41*x[22]-30*x[24]-234*x[25]+156*x[26]-29*x[27]+47*x[28]-42*x[29]+44*x[30]+29*x[23]+62*x[21]-65*x[7]-7*x[9]+261*x[10]+229*x[6]+58*x[8]-299*x[39]+107*x[37]-21*x[2]-231*x[4]+112*x[1], 53*x[11]-76*x[12]-424*x[13]-10*x[14]+10*x[15]-183*x[16]-54*x[17]+53*x[18]+7*x[19]-73*x[20]+341*x[46]-98*x[48]-49*x[49]-23*x[50]+183*x[47]-49*x[41]+107*x[31]+44*x[42]+158*x[43]-5*x[44]+141*x[45]+93*x[35]-25*x[34]-108*x[33]+5*x[32]+86*x[40]-7*x[38]-184*x[5]+92*x[36]+41*x[22]-30*x[24]-234*x[25]+156*x[26]-29*x[27]+47*x[28]-42*x[29]+44*x[30]+29*x[23]+62*x[21]-65*x[7]-7*x[9]+261*x[10]+229*x[6]+58*x[8]-299*x[39]+107*x[37]-21*x[2]-231*x[4]+112*x[1], 106*x[11]-152*x[12]-848*x[13]-20*x[14]+20*x[15]-366*x[16]-108*x[17]+106*x[18]+14*x[19]-146*x[20]+682*x[46]-196*x[48]-98*x[49]-46*x[50]+366*x[47]-98*x[41]+214*x[31]+88*x[42]+316*x[43]-10*x[44]+282*x[45]+186*x[35]-50*x[34]-216*x[33]+10*x[32]+172*x[40]-14*x[38]-368*x[5]+184*x[36]+82*x[22]-60*x[24]-468*x[25]+312*x[26]-58*x[27]+94*x[28]-84*x[29]+88*x[30]+58*x[23]+124*x[21]-130*x[7]-14*x[9]+522*x[10]+458*x[6]+116*x[8]-598*x[39]+214*x[37]-42*x[2]-462*x[4]+224*x[1], 53*x[11]-76*x[12]-424*x[13]-10*x[14]+10*x[15]-183*x[16]-54*x[17]+53*x[18]+7*x[19]-73*x[20]+341*x[46]-98*x[48]-49*x[49]-23*x[50]+183*x[47]-49*x[41]+107*x[31]+44*x[42]+158*x[43]-5*x[44]+141*x[45]+93*x[35]-25*x[34]-108*x[33]+5*x[32]+86*x[40]-7*x[38]-184*x[5]+92*x[36]+41*x[22]-30*x[24]-234*x[25]+156*x[26]-29*x[27]+47*x[28]-42*x[29]+44*x[30]+29*x[23]+62*x[21]-65*x[7]-7*x[9]+261*x[10]+229*x[6]+58*x[8]-299*x[39]+107*x[37]-21*x[2]-231*x[4]+112*x[1]];

